Secure Key Rate of the BB84 Protocol using Finite Sample Bits

We improve the non-asymptotic key rate shown by Scarani and Renner by proposing several methods to construct tighter conservative confidence intervals of the phase error rate than one shown by them. In addition, we show that the accurate channel estimation method non-asymptotically increases the key rate over the amplitude damping channel as well as the asymptotic case in the BB84 protocol.

==> README.txt <==
This is an explanation of supplementary data. It consists of computer
programs used for numerical comparisons in Figures 1 and 2 and
generated data drawn in Figures 1 and 2.

Programs are used with Mathematica 7.0 or Matlab 2009bSP1 and PENNON
1.0. PENNON is available from PENOPT GbR (www.penopt.com).


==> generated-data/amp-chernoff-gnuplot.txt <==
10000	0.7404079277561831
20000	0.7675283623882526
30000	0.7791726267818433
40000	0.7859986280242006
50000	0.7906059065294232
60000	0.7939797953360571
70000	0.7965858905775561
80000	0.7986762558176405
90000	0.8004006861806608
100000	0.801854482982399
110000	0.8031015251041915
120000	0.8041864330550164
130000	0.8051414361186853
140000	0.8059904678084167
150000	0.8067517209425352
160000	0.8074393029972143
170000	0.808064343502573
180000	0.8086357555992334
190000	0.8091607724943394
200000	0.8096453334074699
210000	0.8100943664714015
220000	0.8105119995839166
230000	0.8109017199280837
240000	0.8112664962976577
250000	0.8116088740562638
260000	0.8119310496798697
270000	0.8122349298732878
280000	0.8125221788949265
290000	0.8127942567712112
300000	0.8130524504022634
310000	0.8132978990701
320000	0.8135316155014263
330000	0.8137545033721159
340000	0.813967371942405
350000	0.8141709483623689
360000	0.8143658880733409
370000	0.8145527836438976
380000	0.8147321723112911
390000	0.8149045424466382
400000	0.8150703391205244
410000	0.815229968913509
420000	0.8153838040894736
430000	0.8155321862291701
440000	0.8156754294046688
450000	0.8158138229615003
460000	0.8159476339648191
470000	0.8160771093561079
480000	0.8162024778603483
490000	0.816323951676857
500000	0.8164417279823561
510000	0.8165559902703468
520000	0.8166669095473196
530000	0.8167746454037986
540000	0.8168793469751748
550000	0.8169811537434694
560000	0.8170801965505287
570000	0.8171765979658738
580000	0.8172704731344704
590000	0.8173619303014279
600000	0.8174510713343841
610000	0.8175379921982742
620000	0.8176227833875764
630000	0.8177055303206738
640000	0.8177863136998382
650000	0.81786520984068
660000	0.8179422909737875
670000	0.8180176255214774
680000	0.8180912783519508
690000	0.8181633110130625
700000	0.8182337819474846
710000	0.8183027466912423
720000	0.8183702580567978
730000	0.8184363663023001
740000	0.8185011192881982
750000	0.8185645626222448
760000	0.8186267397938933
770000	0.8186876922990999
780000	0.8187474597562482
790000	0.8188060800138293
800000	0.8188635892508425
810000	0.8189200220702403
820000	0.8189754115860298
830000	0.8190297895045695
840000	0.8190831862006576
850000	0.8191356307883999
860000	0.8191871511877629
870000	0.8192377741867063
880000	0.8192875254995327
890000	0.8193364298215483
900000	0.8193845108803661
910000	0.819431791484048
920000	0.8194782935665057
930000	0.8195240382299795
940000	0.8195690457851735
950000	0.8196133357890274
960000	0.8196569270802493
970000	0.8196998378128046
980000	0.8197420854877002
990000	0.8197836869827975
1000000	0.8198246585809543
1010000	0.8198650159968656
1020000	0.8199047744021534
1030000	0.8199439484493325
1040000	0.8199825522944002
1050000	0.8200205996181897
1060000	0.820058103646754
1070000	0.8200950771705168
1080000	0.8201315325626966
1090000	0.820167481796431
1100000	0.8202029364613684
1110000	0.8202379077793716
1120000	0.8202724066191912
1130000	0.8203064435107744
1140000	0.8203400286586974
1150000	0.8203731719548939
1160000	0.8204058829913639
1170000	0.8204381710700831
1180000	0.8204700452165093
1190000	0.8205015141886669
1200000	0.8205325864874247
1210000	0.8205632703662972
1220000	0.8205935738404503
1230000	0.8206235046956069
1240000	0.820653070496404
1250000	0.8206822785943035
1260000	0.8207111361353407
1270000	0.820739650067412
1280000	0.8207678271472661
1290000	0.8207956739472464
1300000	0.8208231968616462
1310000	0.8208504021129333
1320000	0.8208772957576014
1330000	0.8209038836918134
1340000	0.8209301716568098
1350000	0.8209561652441413
1360000	0.8209818699005815
1370000	0.8210072909329763
1380000	0.8210324335127794
1390000	0.8210573026804885
1400000	0.8210819033498892
1410000	0.8211062403120302
1420000	0.8211303182392716
1430000	0.8211541416889565
1440000	0.8211777151069818
1450000	0.8212010428314149
1460000	0.821224129095687
1470000	0.8212469780318553
1480000	0.8212695936738014
1490000	0.8212919799600498
1500000	0.8213141407367427
1510000	0.8213360797604375
1520000	0.8213578007006727
1530000	0.8213793071425943
1540000	0.8214006025894119
1550000	0.8214216904648619
1560000	0.8214425741153688
1570000	0.8214632568124542
1580000	0.8214837417547076
1590000	0.8215040320699819
1600000	0.8215241308173474
1610000	0.8215440409889906
1620000	0.821563765512139
1630000	0.8215833072508624
1640000	0.8216026690077247
1650000	0.821621853525564
1660000	0.8216408634891568
1670000	0.8216597015266074
1680000	0.8216783702110838
1690000	0.8216968720621204
1700000	0.8217152095471949
1710000	0.8217333850829518
1720000	0.82175140103661
1730000	0.8217692597273647
1740000	0.8217869634273998
1750000	0.8218045143633171
1760000	0.8218219147171376
1770000	0.8218391666275863
1780000	0.8218562721911467
1790000	0.8218732334629762
1800000	0.8218900524583026
1810000	0.8219067311529721
1820000	0.8219232714847688
1830000	0.8219396753541901
1840000	0.8219559446254423
1850000	0.8219720811273153
1860000	0.8219880866538773
1870000	0.8220039629656575
1880000	0.8220197117901216
1890000	0.8220353348226359
1900000	0.8220508337272077
1910000	0.8220662101371375
1920000	0.8220814656558965
1930000	0.8220966018576967
1940000	0.8221116202882055
1950000	0.8221265224652575
1960000	0.8221413098793965
1970000	0.8221559839946877
1980000	0.8221705462490076
1990000	0.8221849980550033
2000000	0.8221993408003989
2010000	0.8222135758486582
2020000	0.8222277045394922
2030000	0.8222417281894704
2040000	0.8222556480924033
2050000	0.8222694655199532
2060000	0.8222831817220477
2070000	0.8222967979274407
2080000	0.8223103153440874
2090000	0.8223237351595714
2100000	0.8223370585416804
2110000	0.8223502866387038
2120000	0.8223634205798884
2130000	0.8223764614758378
2140000	0.8223894104189404
2150000	0.8224022684836882
2160000	0.8224150367271414
2170000	0.8224277161891688
2180000	0.8224403078929059
2190000	0.8224528128450479
2200000	0.8224652320362745
2210000	0.8224775664414149
2220000	0.8224898170198767
2230000	0.8225019847159976
2240000	0.822514070459261
2250000	0.8225260751647212
2260000	0.8225379997329751
2270000	0.8225498450508726
2280000	0.8225616119916048
2290000	0.8225733014148151
2300000	0.8225849141671453
2310000	0.8225964510822734
2320000	0.8226079129812398
2330000	0.8226193006727913
2340000	0.8226306149534135
2350000	0.822641856607784
2360000	0.8226530264088328
2370000	0.8226641251180778
2380000	0.8226751534857046
2390000	0.8226861122509543
2400000	0.8226970021421678
2410000	0.822707823877205
2420000	0.8227185781633097
2430000	0.8227292656975801
2440000	0.8227398871671973
2450000	0.8227504432492346
2460000	0.8227609346113709
2470000	0.8227713619115224
2480000	0.8227817257984955
2490000	0.8227920269118456
2500000	0.8228022658821165
2510000	0.8228124433310867
2520000	0.8228225598717918
2530000	0.822832616108806
2540000	0.8228426126383694
2550000	0.8228525500484216
2560000	0.8228624289188977
2570000	0.8228722498217163
2580000	0.8228820133211916
2590000	0.8228917199737896
2600000	0.8229013703285091
2610000	0.8229109649270293
2620000	0.8229205043036928
2630000	0.82292998898576
2640000	0.8229394194933449
2650000	0.8229487963398394
2660000	0.8229581200317359
2670000	0.8229673910689399
2680000	0.8229766099447293
2690000	0.8229857771460102
2700000	0.8229948931533291
2710000	0.8230039584408766
2720000	0.823012973476944
2730000	0.8230219387236728
2740000	0.8230308546372536
2750000	0.8230397216680948
2760000	0.8230485402608927
2770000	0.8230573108546256
2780000	0.8230660338828157
2790000	0.8230747097734741
2800000	0.8230833389492185
2810000	0.8230919218274744
2820000	0.8231004588203045
2830000	0.8231089503348812
2840000	0.8231173967731948
2850000	0.8231257985322331
2860000	0.8231341560042137
2870000	0.8231424695765648
2880000	0.8231507396318762
2890000	0.8231589665481938
2900000	0.8231671506989784
2910000	0.8231752924530643
2920000	0.8231833921750173
2930000	0.8231914502248867
2940000	0.8231994669585452
2950000	0.8232074427275009
2960000	0.8232153778791844
2970000	0.8232232727568769
2980000	0.8232311276998465
2990000	0.8232389430433669
3000000	0.8232467191187179
3010000	0.8232544562534212
3020000	0.8232621547711119
3030000	0.823269814991664
3040000	0.823277437231386
3050000	0.8232850218027609
3060000	0.8232925690147975
3070000	0.823300079172939
3080000	0.8233075525791623
3090000	0.8233149895320092
3100000	0.8233223903265842
3110000	0.8233297552547434
3120000	0.8233370846050014
3130000	0.8233443786626817
3140000	0.8233516377098641
3150000	0.8233588620255125
3160000	0.8233660518854646
3170000	0.8233732075625122
3180000	0.823380329326477
3190000	0.8233874174441951
3200000	0.8233944721795031
3210000	0.8234014937934193
3220000	0.8234084825440973
3230000	0.8234154386868984
3240000	0.8234223624744381
3250000	0.8234292541564728
3260000	0.823436113980255
3270000	0.8234429421902337
3280000	0.8234497390283204
3290000	0.823456504733827
3300000	0.8234632395434982
3310000	0.8234699436915639
3320000	0.8234766174097937
3330000	0.8234832609275797
3340000	0.8234898744717654
3350000	0.8234964582668903
3360000	0.8235030125351979
3370000	0.8235095374964737
3380000	0.823516033368441
3390000	0.8235225003662814
3400000	0.8235289387031757
3410000	0.8235353485900692
3420000	0.8235417302356594
3430000	0.8235480838465608
3440000	0.823554409627332
3450000	0.8235607077803689
3460000	0.8235669785060197
3470000	0.8235732220026237
3480000	0.8235794384665553
3490000	0.8235856280921618
3500000	0.8235917910718559
3510000	0.8235979275961098
3520000	0.8236040378535507
3530000	0.8236101220308589
3540000	0.823616180312906
3550000	0.8236222128827475
3560000	0.8236282199215674
3570000	0.8236342016088326
3580000	0.8236401581222385
3590000	0.8236460896377042
3600000	0.8236519963294806
3610000	0.823657878370098
3620000	0.8236637359304787
3630000	0.823669569179695
3640000	0.8236753782854469
3650000	0.8236811634136313
3660000	0.8236869247287146
3670000	0.8236926623934087
3680000	0.82369837656896
3690000	0.8237040674151213
3700000	0.8237097350900817
3710000	0.8237153797505479
3720000	0.8237210015517494
3730000	0.8237266006474186
3740000	0.8237321771898818
3750000	0.8237377313300203
3760000	0.8237432632174219
3770000	0.8237487728956185
3780000	0.8237542607173285
3790000	0.8237597267263406
3800000	0.8237651710666214
3810000	0.8237705938808921
3820000	0.8237759953104749
3830000	0.8237813754954836
3840000	0.8237867345747107
3850000	0.8237920726857342
3860000	0.8237973899647337
3870000	0.8238026865468225
3880000	0.8238079625658248
3890000	0.8238132181543065
3900000	0.8238184534437271
3910000	0.8238236685643118
3920000	0.8238288636451714
3930000	0.8238340388141707
3940000	0.8238391941981301
3950000	0.8238443299227118
3960000	0.8238494461123996
3970000	0.8238545428906945
3980000	0.8238596203799007
3990000	0.823864678701312
4000000	0.8238697179751956
4010000	0.8238747383206004
4020000	0.8238797398556742
4030000	0.8238847226976015
4040000	0.8238896869623148
4050000	0.823894632764989
4060000	0.8238995602196308
4070000	0.8239044694393495
4080000	0.8239093605362133
4090000	0.8239142336214472
4100000	0.8239190888052026
4110000	0.8239239261967004
4120000	0.8239287459043771
4130000	0.8239335480355466
4140000	0.8239383326967296
4150000	0.8239430999935418
4160000	0.8239478500306769
4170000	0.8239525829119284
4180000	0.8239572987402518
4190000	0.8239619976177879
4200000	0.8239666796456961
4210000	0.8239713449244119
4220000	0.8239759935534618
4230000	0.8239806256316253
4240000	0.8239852412567858
4250000	0.8239898405260202
4260000	0.8239944235356935
4270000	0.8239989903812387
4280000	0.8240035411574298
4290000	0.824008075958239
4300000	0.8240125948767931
4310000	0.8240170980055521
4320000	0.8240215854362198
4330000	0.8240260572596767
4340000	0.8240305135661651
4350000	0.8240349544451421
4360000	0.8240393799853253
4370000	0.8240437902747791
4380000	0.8240481854008395
4390000	0.8240525654501352
4400000	0.8240569305085949
4410000	0.824061280661452
4420000	0.8240656159933866
4430000	0.8240699365882124
4440000	0.824074242529198
4450000	0.8240785338989511
4460000	0.82408281077939
4470000	0.8240870732518448
4480000	0.8240913213969177
4490000	0.8240955552946931
4500000	0.8240997750246181
4510000	0.8241039806653239
4520000	0.8241081722951398
4530000	0.8241123499915669
4540000	0.8241165138316353
4550000	0.8241206638916064
4560000	0.8241248002473736
4570000	0.8241289229741088
4580000	0.8241330321464402
4590000	0.8241371278384602
4600000	0.8241412101235845
4610000	0.8241452790748354
4620000	0.8241493347645352
4630000	0.8241533772645067
4640000	0.8241574066460922
4650000	0.8241614229800488
4660000	0.8241654263365461
4670000	0.8241694167852667
4680000	0.8241733943954048
4690000	0.8241773592356513
4700000	0.8241813113740597
4710000	0.8241852508783097
4720000	0.8241891778155406
4730000	0.8241930922523271
4740000	0.824196994254888
4750000	0.8242008838887999
4760000	0.8242047612192813
4770000	0.8242086263109134
4780000	0.824212479228002
4790000	0.8242163200342576
4800000	0.8242201487929989
4810000	0.8242239655669211
4820000	0.8242277704184933
4830000	0.8242315634095407
4840000	0.8242353446015501
4850000	0.824239114055496
4860000	0.8242428718320037
4870000	0.824246617991139
4880000	0.8242503525926376
4890000	0.8242540756957765
4900000	0.8242577873593804
4910000	0.8242614876418686
4920000	0.824265176601247
4930000	0.8242688542950757
4940000	0.8242725207806592
4950000	0.8242761761146091
4960000	0.8242798203534542
4970000	0.8242834535531186
4980000	0.8242870757691247
4990000	0.8242906870567918
5000000	0.8242942874708257
5010000	0.8242978770656972
5020000	0.8243014558954171
5030000	0.8243050240136462
5040000	0.8243085814737093
5050000	0.8243121283285096
5060000	0.8243156646306424
5070000	0.8243191904322447
5080000	0.8243227057851781
5090000	0.8243262107408975
5100000	0.8243297053505059
5110000	0.8243331896648431
5120000	0.8243366637342665
5130000	0.8243401276088304
5140000	0.8243435813383074
5150000	0.8243470249721118
5160000	0.8243504585592518
5170000	0.8243538821484606
5180000	0.824357295788203
5190000	0.8243606995264876
5200000	0.8243640934110109
5210000	0.8243674774892878
5220000	0.8243708518083777
5230000	0.8243742164150416
5240000	0.8243775713558367
5250000	0.8243809166768412
5260000	0.8243842524239204
5270000	0.8243875786426795
5280000	0.8243908953782835
5290000	0.8243942026758044
5300000	0.8243975005797896
5310000	0.8244007891345838
5320000	0.8244040683843067
5330000	0.8244073383727472
5340000	0.8244105991433216
5350000	0.8244138507392011
5360000	0.8244170932034522
5370000	0.8244203265785723
5380000	0.8244235509069795
5390000	0.8244267662307239
5400000	0.82442997259164
5410000	0.8244331700312345
5420000	0.8244363585908223
5430000	0.8244395383113656
5440000	0.8244427092336558
5450000	0.8244458713981084
5460000	0.8244490248449464
5470000	0.8244521696141474
5480000	0.8244553057453614
5490000	0.8244584332781655
5500000	0.8244615522516329
5510000	0.824464662704744
5520000	0.8244677646761475
5530000	0.8244708582044238
5540000	0.8244739433276755
5550000	0.8244770200839192
5560000	0.8244800885108586
5570000	0.8244831486459914
5580000	0.8244862005265432
5590000	0.8244892441896108
5600000	0.8244922796719047
5610000	0.8244953070100474
5620000	0.8244983262402784
5630000	0.8245013373988401
5640000	0.824504340521485
5650000	0.8245073356439347
5660000	0.8245103228016077
5670000	0.8245133020297667
5680000	0.8245162733633162
5690000	0.8245192368371372
5700000	0.8245221924857005
5710000	0.8245251403434367
5720000	0.8245280804444975
5730000	0.8245310128227511
5740000	0.8245339375119978
5750000	0.8245368545457389
5760000	0.8245397639572484
5770000	0.8245426657797215
5780000	0.8245455600460444
5790000	0.8245484467888831
5800000	0.8245513260408326
5810000	0.8245541978341753
5820000	0.824557062200997
5830000	0.8245599191733315
5840000	0.824562768782841
5850000	0.8245656110611319
5860000	0.8245684460395064
5870000	0.8245712737492106
5880000	0.8245740942211673
5890000	0.8245769074862028
5900000	0.8245797135750039
5910000	0.8245825125178692
5920000	0.8245853043451901
5930000	0.8245880890869979
5940000	0.8245908667731752
5950000	0.8245936374335168
5960000	0.8245964010974889
5970000	0.8245991577944776
5980000	0.8246019075537481
5990000	0.8246046504043276
6000000	0.8246073863750277
6010000	0.8246101154946075
6020000	0.8246128377915448
6030000	0.8246155532942487
6040000	0.8246182620307986
6050000	0.8246209640293898
6060000	0.8246236593178474
6070000	0.8246263479238207
6080000	0.8246290298748944
6090000	0.8246317051984402
6100000	0.8246343739218114
6110000	0.8246370360719062
6120000	0.8246396916758122
6130000	0.8246423407601633
6140000	0.8246449833516712
6150000	0.8246476194767419
6160000	0.8246502491617278
6170000	0.8246528724327826
6180000	0.8246554893159432
6190000	0.8246580998369758
6200000	0.8246607040217504
6210000	0.8246633018957323
6220000	0.824665893484416
6230000	0.8246684788130616
6240000	0.8246710579068128
6250000	0.8246736307906736
6260000	0.8246761974896
6270000	0.8246787580281838
6280000	0.8246813124310833
6290000	0.8246838607226624
6300000	0.8246864029274367
6310000	0.8246889390694054
6320000	0.8246914691726277
6330000	0.8246939932610817
6340000	0.8246965113585494
6350000	0.824699023488664
6360000	0.8247015296749107
6370000	0.8247040299406952
6380000	0.8247065243092607
6390000	0.8247090128038004
6400000	0.8247114954472506
6410000	0.8247139722625865
6420000	0.8247164432723914
6430000	0.8247189084995565
6440000	0.8247213679663095
6450000	0.8247238216952009
6460000	0.8247262697084252
6470000	0.8247287120282083
6480000	0.8247311486765293
6490000	0.8247335796752199
6500000	0.824736005046171
6510000	0.8247384248110073
6520000	0.8247408389913238
6530000	0.8247432476084379
6540000	0.8247456506837549
6550000	0.824748048238513
6560000	0.8247504402937124
6570000	0.8247528268704578
6580000	0.8247552079895085
6590000	0.8247575836716377
6600000	0.8247599539375727
6610000	0.8247623188077864
6620000	0.8247646783026776
6630000	0.8247670324426566
6640000	0.824769381247836
6650000	0.8247717247383892
6660000	0.8247740629343322
6670000	0.8247763958555017
6680000	0.824778723521678
6690000	0.824781045952625
6700000	0.8247833631679246
6710000	0.8247856751870272
6720000	0.8247879820292681
6730000	0.8247902837139316
6740000	0.8247925802602585
6750000	0.8247948716873591
6760000	0.8247971580141623
6770000	0.8247994392594897
6780000	0.824801715442166
6790000	0.8248039865809913
6800000	0.824806252694386
6810000	0.8248085138009307
6820000	0.8248107699190135
6830000	0.8248130210669959
6840000	0.8248152672629512
6850000	0.8248175085251572
6860000	0.8248197448715104
6870000	0.8248219763200033
6880000	0.8248242028885051
6890000	0.8248264245946658
6900000	0.8248286414563026
6910000	0.8248308534908175
6920000	0.8248330607158376
6930000	0.824835263148677
6940000	0.8248374608066285
6950000	0.8248396537069983
6960000	0.8248418418668437
6970000	0.8248440253032381
6980000	0.8248462040331053
6990000	0.8248483780733762
7000000	0.8248505474407338
7010000	0.824852712152069
7020000	0.8248548722238525
7030000	0.8248570276726834
7040000	0.824859178515003
7050000	0.8248613247671567
7060000	0.8248634664455232
7070000	0.8248656035662102
7080000	0.8248677361454402
7090000	0.8248698641992757
7100000	0.8248719877435403
7110000	0.8248741067943339
7120000	0.824876221367357
7130000	0.8248783314783568
7140000	0.8248804371429549
7150000	0.824882538376851
7160000	0.8248846351954786
7170000	0.8248867276143212
7180000	0.8248888156486046
7190000	0.824890899313771
7200000	0.8248929786249672
7210000	0.8248950535972368
7220000	0.8248971242458155
7230000	0.8248991905855966
7240000	0.8249012526314226
7250000	0.8249033103983188
7260000	0.8249053639008712
7270000	0.8249074131538959
7280000	0.8249094581719839
7290000	0.8249114989696616
7300000	0.8249135355614826
7310000	0.8249155679618166
7320000	0.8249175961850447
7330000	0.8249196202454097
7340000	0.8249216401571525
7350000	0.8249236559344398
7360000	0.8249256675912645
7370000	0.8249276751417873
7380000	0.8249296785997625
7390000	0.824931677979266
7400000	0.824933673293957
7410000	0.8249356645576671
7420000	0.8249376517839595
7430000	0.8249396349866494
7440000	0.8249416141791384
7450000	0.8249435893749151
7460000	0.8249455605875287
7470000	0.8249475278301908
7480000	0.8249494911163027
7490000	0.8249514504591419
7500000	0.8249534058717062
7510000	0.8249553573672691
7520000	0.8249573049587575
7530000	0.8249592486593454
7540000	0.8249611884817936
7550000	0.824963124439086
7560000	0.8249650565439809
7570000	0.8249669848092738
7580000	0.8249689092475645
7590000	0.8249708298715358
7600000	0.8249727466937677
7610000	0.824974659726811
7620000	0.824976568983147
7630000	0.8249784744751243
7640000	0.8249803762150179
7650000	0.8249822742153057
7660000	0.8249841684880213
7670000	0.8249860590455143
7680000	0.8249879458998128
7690000	0.8249898290630252
7700000	0.8249917085471169
7710000	0.8249935843641047
7720000	0.8249954565258657
7730000	0.8249973250441942
7740000	0.8249991899309268
7750000	0.8250010511978589
7760000	0.8250029088566697
7770000	0.8250047629188453
7780000	0.8250066133962134
7790000	0.8250084603001357
7800000	0.8250103036420693
7810000	0.8250121434335694
7820000	0.8250139796859544
7830000	0.8250158124105402
7840000	0.8250176416186226
7850000	0.8250194673213812
7860000	0.8250212895300071
7870000	0.8250231082557088
7880000	0.8250249235094977
7890000	0.8250267353035079
7900000	0.825028543646504
7910000	0.8250303485504965
7920000	0.8250321500264239
7930000	0.8250339480850388
7940000	0.825035742737211
7950000	0.8250375339936503
7960000	0.825039321864995
7970000	0.82504110636194
7980000	0.8250428874950928
7990000	0.8250446652749719
8000000	0.8250464397120473
8010000	0.8250482108168615
8020000	0.8250499785997372
8030000	0.8250517430711685
8040000	0.8250535042413161
8050000	0.8250552621205047
8060000	0.825057016719041
8070000	0.8250587680471027
8080000	0.8250605161147548
8090000	0.8250622609321329
8100000	0.8250640025092442
8110000	0.8250657408562361
8120000	0.8250674759829425
8130000	0.8250692078993032
8140000	0.8250709366153198
8150000	0.8250726621406811
8160000	0.825074384485284
8170000	0.8250761036588181
8180000	0.8250778196710251
8190000	0.8250795325315989
8200000	0.8250812422501498
8210000	0.8250829488362272
8220000	0.8250846522994251
8230000	0.8250863526492688
8240000	0.825088049895219
8250000	0.8250897440466727
8260000	0.8250914351130363
8270000	0.8250931231036263
8280000	0.8250948080278286
8290000	0.8250964898948026
8300000	0.8250981687138392
8310000	0.8250998444941233
8320000	0.8251015172448124
8330000	0.8251031869750998
8340000	0.8251048536939074
8350000	0.8251065174103329
8360000	0.8251081781333396
8370000	0.8251098358719628
8380000	0.8251114906351168
8390000	0.8251131424317051
8400000	0.8251147912704067
8410000	0.8251164371602724
8420000	0.825118080109902
8430000	0.8251197201281537
8440000	0.8251213572236518
8450000	0.8251229914050899
8460000	0.8251246226811131
8470000	0.825126251060265
8480000	0.8251278765511516
8490000	0.8251294991622726
8500000	0.8251311189021668
8510000	0.8251327357791934
8520000	0.8251343498018726
8530000	0.8251359609785042
8540000	0.825137569317562
8550000	0.8251391748272531
8560000	0.8251407775158477
8570000	0.8251423773916124
8580000	0.8251439744628268
8590000	0.825145568737613
8600000	0.8251471602240975
8610000	0.8251487489304575
8620000	0.825150334864713
8630000	0.8251519180349659
8640000	0.8251534984492439
8650000	0.8251550761154258
8660000	0.8251566510415589
8670000	0.8251582232354996
8680000	0.8251597927052259
8690000	0.8251613594585516
8700000	0.8251629235032214
8710000	0.8251644848471035
8720000	0.8251660434979167
8730000	0.8251675994634494
8740000	0.8251691527513965
8750000	0.825170703369352
8760000	0.8251722513250476
8770000	0.8251737966259396
8780000	0.8251753392797562
8790000	0.825176879294014
8800000	0.8251784166761333
8810000	0.8251799514337498
8820000	0.825181483574161
8830000	0.8251830131049138
8840000	0.8251845400333148
8850000	0.8251860643667847
8860000	0.8251875861126865
8870000	0.8251891052782674
8880000	0.8251906218708976
8890000	0.8251921358977469
8900000	0.8251936473660118
8910000	0.8251951562829556
8920000	0.8251966626557306
8930000	0.825198166491494
8940000	0.8251996677972303
8950000	0.8252011665802135
8960000	0.8252026628473625
8970000	0.8252041566057475
8980000	0.8252056478623886
8990000	0.8252071366242252
9000000	0.8252086228981989
9010000	0.8252101066912858
9020000	0.8252115880102884
9030000	0.8252130668621342
9040000	0.8252145432536564
9050000	0.8252160171916426
9060000	0.825217488682833
9070000	0.8252189577341071
9080000	0.8252204243520724
9090000	0.8252218885435667
9100000	0.8252233503151372
9110000	0.8252248096735186
9120000	0.8252262666253432
9130000	0.8252277211771475
9140000	0.8252291733355981
9150000	0.8252306231072359
9160000	0.8252320704984861
9170000	0.8252335155159674
9180000	0.8252349581660683
9190000	0.8252363984553338
9200000	0.8252378363901675
9210000	0.825239271976903
9220000	0.8252407052219761
9230000	0.8252421361317783
9240000	0.8252435647126147
9250000	0.8252449909707438
9260000	0.8252464149124474
9270000	0.8252478365440821
9280000	0.8252492558718743
9290000	0.8252506729019118
9300000	0.8252520876405085
9310000	0.8252535000937904
9320000	0.8252549102678491
9330000	0.8252563181689102
9340000	0.8252577238030055
9350000	0.8252591271761501
9360000	0.8252605282945245
9370000	0.8252619271640791
9380000	0.825263323790808
9390000	0.8252647181807773
9400000	0.8252661103398699
9410000	0.8252675002740928
9420000	0.8252688879892217
9430000	0.8252702734912929
9440000	0.8252716567861664
9450000	0.8252730378796628
9460000	0.8252744167776145
9470000	0.8252757934857937
9480000	0.8252771680100838
9490000	0.8252785403561436
9500000	0.8252799105297319
9510000	0.825281278536643
9520000	0.8252826443825425
9530000	0.8252840080731041
9540000	0.8252853696139443
9550000	0.8252867290108173
9560000	0.8252880862692604
9570000	0.8252894413948679
9580000	0.825290794393195
9590000	0.8252921452698876
9600000	0.8252934940304272
9610000	0.8252948406802895
9620000	0.8252961852250871
9630000	0.8252975276701644
9640000	0.8252988680211397
9650000	0.8253002062832155
9660000	0.8253015424620511
9670000	0.825302876562852
9680000	0.8253042085911072
9690000	0.8253055385521786
9700000	0.8253068664513632
9710000	0.8253081922939759
9720000	0.8253095160853863
9730000	0.8253108378307601
9740000	0.8253121575354201
9750000	0.8253134752046434
9760000	0.8253147908436311
9770000	0.8253161044575212
9780000	0.8253174160516246
9790000	0.8253187256309984
9800000	0.8253200332008684
9810000	0.8253213387663234
9820000	0.8253226423325158
9830000	0.8253239439044874
9840000	0.8253252434873385
9850000	0.8253265410861564
9860000	0.8253278367059897
9870000	0.8253291303517534
9880000	0.8253304220285913
9890000	0.8253317117414228
9900000	0.8253329994952381
9910000	0.8253342852949304
9920000	0.8253355691454902
9930000	0.8253368510518073
9940000	0.8253381310187772
9950000	0.8253394090513787
9960000	0.825340685154416
9970000	0.8253419593327139
9980000	0.8253432315910655
9990000	0.8253445019343529
10000000	0.8253457703673692


==> generated-data/amp-klar-gnuplot.txt <==
10000	0.7492382622498441
20000	0.7737843389352241
30000	0.7842757369800722
40000	0.7904131161095227
50000	0.7945503878540074
60000	0.7975774775856449
70000	0.7999142037564255
80000	0.8017875789819943
90000	0.8033323902666949
100000	0.8046343296475317
110000	0.8057508016467063
120000	0.8067218847880947
130000	0.8075765156636527
140000	0.8083361749006917
150000	0.8090171856348991
160000	0.8096322019797064
170000	0.8101912044039488
180000	0.8107021840236918
190000	0.8111716244844449
200000	0.8116048485508613
210000	0.8120062720956466
220000	0.8123795933599083
230000	0.8127279361082022
240000	0.8130539593837358
250000	0.8133599426938257
260000	0.8136478528694827
270000	0.8139193970802172
280000	0.8141760652682578
290000	0.8144191644093522
300000	0.814649846396416
310000	0.8148691309030219
320000	0.8150779242600253
330000	0.8152770351416545
340000	0.8154671876790035
350000	0.8156490324849164
360000	0.8158231559722013
370000	0.8159900882685371
380000	0.816150309971591
390000	0.8163042579389743
400000	0.8164523302731375
410000	0.8165948906285421
420000	0.8167322719491276
430000	0.8168647797212679
440000	0.8169926948161268
450000	0.8171162759802604
460000	0.8172357620254549
470000	0.8173513737593329
480000	0.8174633156922698
490000	0.8175717775510526
500000	0.8176769356239502
510000	0.8177789539594087
520000	0.8178779854365225
530000	0.8179741727236138
540000	0.818067649137829
550000	0.8181585394182088
560000	0.8182469604220649
570000	0.8183330217534523
580000	0.8184168263314069
590000	0.8184984709050449
600000	0.8185780465205497
610000	0.8186556389461481
620000	0.8187313290587169
630000	0.8188051931963709
640000	0.8188773034806814
650000	0.8189477281112003
660000	0.8190165316354078
670000	0.8190837751959699
680000	0.8191495167584502
690000	0.8192138113198595
700000	0.8192767111015582
710000	0.8193382657265197
720000	0.8193985223831617
730000	0.8194575259766208
740000	0.8195153192688186
750000	0.8195719430083377
760000	0.819627436050099
770000	0.8196818354674447
780000	0.8197351766555675
790000	0.8197874934278451
800000	0.8198388181054788
810000	0.8198891816011353
820000	0.8199386134968628
830000	0.8199871421168323
840000	0.820034794594996
850000	0.8200815969388967
860000	0.8201275740888727
870000	0.8201727499737455
880000	0.8202171475628135
890000	0.8202607889149158
900000	0.8203036952241599
910000	0.8203458868630652
920000	0.8203873834228667
930000	0.8204282037519879
940000	0.8204683659912747
950000	0.8205078876082825
960000	0.8205467854288935
970000	0.8205850756670641
980000	0.8206227739534439
990000	0.8206598953618709
1000000	0.8206964544347061
1010000	0.8207324652066743
1020000	0.8207679412271218
1030000	0.8208028955819809
1040000	0.8208373409132534
1050000	0.8208712894387902
1060000	0.8209047529698734
1070000	0.8209377429288562
1080000	0.8209702703651373
1090000	0.8210023459709458
1100000	0.8210339800958599
1110000	0.821065182760868
1120000	0.8210959636716081
1130000	0.8211263322310784
1140000	0.8211562975515011
1150000	0.8211858684660099
1160000	0.8212150535392426
1170000	0.8212438610781746
1180000	0.8212722991414474
1190000	0.8213003755492537
1200000	0.8213280978922001
1210000	0.8213554735398189
1220000	0.8213825096488553
1230000	0.8214092131711221
1240000	0.8214355908608175
1250000	0.8214616492819062
1260000	0.8214873948148613
1270000	0.8215128336630653
1280000	0.8215379718593507
1290000	0.8215628152717136
1300000	0.8215873696092204
1310000	0.8216116404274729
1320000	0.8216356331338392
1330000	0.8216593529923537
1340000	0.8216828051289828
1350000	0.8217059945357582
1360000	0.8217289260756268
1370000	0.8217516044862964
1380000	0.8217740343847817
1390000	0.821796220271129
1400000	0.8218181665321205
1410000	0.8218398774451272
1420000	0.8218613571812161
1430000	0.8218826098090776
1440000	0.8219036392977577
1450000	0.8219244495198713
1460000	0.8219450442547398
1470000	0.821965427191186
1480000	0.8219856019302239
1490000	0.8220055719879624
1500000	0.8220253407977837
1510000	0.822044911713025
1520000	0.8220642880096406
1530000	0.8220834728878951
1540000	0.82210246947508
1550000	0.8221212808274695
1560000	0.8221399099323594
1570000	0.8221583597100532
1580000	0.8221766330158848
1590000	0.8221947326418045
1600000	0.8222126613185773
1610000	0.8222304217170832
1620000	0.8222480164503043
1630000	0.8222654480747384
1640000	0.8222827190921163
1650000	0.822299831950796
1660000	0.8223167890470781
1670000	0.8223335927269568
1680000	0.8223502452872067
1690000	0.8223667489767992
1700000	0.8223831059981547
1710000	0.8223993185083939
1720000	0.8224153886204494
1730000	0.822431318404361
1740000	0.8224471098882966
1750000	0.8224627650594991
1760000	0.8224782858658017
1770000	0.822493674215978
1780000	0.8225089319812949
1790000	0.8225240609962144
1800000	0.8225390630591534
1810000	0.8225539399339405
1820000	0.8225686933499339
1830000	0.822583325003422
1840000	0.822597836558367
1850000	0.8226122296470042
1860000	0.822626505870493
1870000	0.8226406668000994
1880000	0.8226547139777927
1890000	0.8226686489165713
1900000	0.8226824731015241
1910000	0.8226961879905753
1920000	0.8227097950146584
1930000	0.8227232955787908
1940000	0.822736691062474
1950000	0.8227499828203966
1960000	0.8227631721827363
1970000	0.8227762604562113
1980000	0.8227892489241188
1990000	0.8228021388471773
2000000	0.8228149314638546
2010000	0.8228276279910332
2020000	0.8228402296244641
2030000	0.8228527375387666
2040000	0.822865152889016
2050000	0.8228774768098898
2060000	0.8228897104170017
2070000	0.8229018548068003
2080000	0.8229139110573084
2090000	0.8229258802285719
2100000	0.8229377633625672
2110000	0.8229495614841279
2120000	0.8229612756010081
2130000	0.8229729067044196
2140000	0.8229844557690882
2150000	0.8229959237539262
2160000	0.8230073116024078
2170000	0.8230186202423863
2180000	0.8230298505869466
2190000	0.8230410035344884
2200000	0.8230520799690242
2210000	0.8230630807606274
2220000	0.8230740067652703
2230000	0.8230848588258964
2240000	0.8230956377717364
2250000	0.8231063444195211
2260000	0.823116979572892
2270000	0.8231275440232457
2280000	0.823138038549746
2290000	0.8231484639196461
2300000	0.8231588208882711
2310000	0.8231691102013234
2320000	0.8231793325879575
2330000	0.8231894887717864
2340000	0.8231995794635705
2350000	0.8232096053633995
2360000	0.8232195671610404
2370000	0.8232294655360526
2380000	0.8232393011577663
2390000	0.8232490746859698
2400000	0.8232587867705551
2410000	0.8232684380520683
2420000	0.8232780291615182
2430000	0.8232875607211935
2440000	0.8232970333439361
2450000	0.8233064476342217
2460000	0.823315804187738
2470000	0.8233251035915717
2480000	0.8233343464244793
2490000	0.8233435332573306
2500000	0.8233526646527471
2510000	0.823361741165501
2520000	0.8233707633427227
2530000	0.8233797317236522
2540000	0.823388646840554
2550000	0.8233975092178517
2560000	0.8234063193731913
2570000	0.8234150778167807
2580000	0.823423785052122
2590000	0.8234324415757328
2600000	0.8234410478776897
2610000	0.8234496044410832
2620000	0.823458111742792
2630000	0.8234665702531757
2640000	0.8234749804366615
2650000	0.8234833427508709
2660000	0.8234916576480326
2670000	0.8234999255741566
2680000	0.8235081469692335
2690000	0.8235163222678983
2700000	0.8235244518986862
2710000	0.8235325362850484
2720000	0.8235405758445621
2730000	0.8235485709895128
2740000	0.8235565221272033
2750000	0.8235644296593003
2760000	0.8235722939826419
2770000	0.8235801154888622
2780000	0.8235878945649184
2790000	0.8235956315925295
2800000	0.8236033269488484
2810000	0.823610981006228
2820000	0.8236185941326325
2830000	0.8236261666909008
2840000	0.8236336990393782
2850000	0.8236411915337604
2860000	0.8236486445228111
2870000	0.8236560583524173
2880000	0.8236634333639943
2890000	0.8236707698946941
2900000	0.8236780682778313
2910000	0.8236853288424112
2920000	0.8236925519138814
2930000	0.8236997378132586
2940000	0.8237068868582867
2950000	0.8237139993623658
2960000	0.8237210756356277
2970000	0.8237281159843142
2980000	0.8237351207111602
2990000	0.8237420901151578
3000000	0.8237490244920554
3010000	0.823755924133802
3020000	0.8237627893293737
3030000	0.8237696203641367
3040000	0.8237764175202489
3050000	0.8237831810764015
3060000	0.8237899113085421
3070000	0.8237966084889032
3080000	0.823803272887087
3090000	0.8238099047693659
3100000	0.823816504399079
3110000	0.8238230720366319
3120000	0.8238296079392553
3130000	0.8238361123617537
3140000	0.823842585555503
3150000	0.8238490277697607
3160000	0.8238554392502152
3170000	0.8238618202405342
3180000	0.8238681709812914
3190000	0.8238744917106064
3200000	0.8238807826639071
3210000	0.8238870440738881
3220000	0.8238932761711368
3230000	0.8238994791832259
3240000	0.8239056533355824
3250000	0.8239117988510809
3260000	0.8239179159502892
3270000	0.8239240048513649
3280000	0.8239300657699273
3290000	0.8239360989197116
3300000	0.8239421045117512
3310000	0.8239480827550968
3320000	0.8239540338565092
3330000	0.8239599580206495
3340000	0.823965855449749
3350000	0.82397172634434
3360000	0.823977570902543
3370000	0.8239833893205366
3380000	0.82398918179243
3390000	0.8239949485104101
3400000	0.8240006896643748
3410000	0.8240064054426809
3420000	0.8240120960315382
3430000	0.8240177616152878
3440000	0.8240234023761828
3450000	0.8240290184950152
3460000	0.8240346101504786
3470000	0.8240401775194806
3480000	0.8240457207772802
3490000	0.8240512400972063
3500000	0.8240567356506507
3510000	0.8240622076080265
3520000	0.8240676561372731
3530000	0.8240730814049417
3540000	0.8240784835761839
3550000	0.8240838628141264
3560000	0.8240892192803028
3570000	0.8240945531350724
3580000	0.8240998645367518
3590000	0.8241051536422779
3600000	0.8241104206072454
3610000	0.8241156655855539
3620000	0.8241208887294748
3630000	0.8241260901899884
3640000	0.8241312701167898
3650000	0.824136428657702
3660000	0.8241415659593873
3670000	0.8241466821672652
3680000	0.8241517774249212
3690000	0.8241568518750366
3700000	0.824161905658789
3710000	0.8241669389157036
3720000	0.8241719517843829
3730000	0.8241769444019253
3740000	0.8241819169043534
3750000	0.8241868694262597
3760000	0.8241918021008601
3770000	0.824196715060324
3780000	0.8242016084355651
3790000	0.824206482356185
3800000	0.8242113369506114
3810000	0.8242161723463601
3820000	0.8242209886693088
3830000	0.8242257860445085
3840000	0.8242305645957483
3850000	0.8242353244457098
3860000	0.8242400657159916
3870000	0.8242447885271227
3880000	0.8242494929982547
3890000	0.8242541792478404
3900000	0.8242588473933119
3910000	0.8242634975504397
3920000	0.8242681298346485
3930000	0.8242727443600275
3940000	0.8242773412394835
3950000	0.8242819205853844
3960000	0.8242864825085292
3970000	0.8242910271192574
3980000	0.8242955545266402
3990000	0.8243000648388382
4000000	0.8243045581631098
4010000	0.8243090346058031
4020000	0.8243134942720713
4030000	0.8243179372665709
4040000	0.8243223636929408
4050000	0.8243267736534858
4060000	0.8243311672499922
4070000	0.8243355445837659
4080000	0.8243399057542973
4090000	0.8243442508610298
4100000	0.8243485800022046
4110000	0.8243528932752433
4120000	0.8243571907768958
4130000	0.824361472602802
4140000	0.8243657388480207
4150000	0.8243699896066841
4160000	0.8243742249723383
4170000	0.8243784450375161
4180000	0.8243826498941369
4190000	0.8243868396330734
4200000	0.8243910143447555
4210000	0.8243951741187019
4220000	0.8243993190437244
4230000	0.8244034492078977
4240000	0.8244075646985363
4250000	0.8244116656023561
4260000	0.8244157520051065
4270000	0.8244198239919626
4280000	0.8244238816476726
4290000	0.8244279250558089
4300000	0.8244319542994771
4310000	0.8244359694613919
4320000	0.8244399706230502
4330000	0.8244439578656613
4340000	0.8244479312696958
4350000	0.8244518909149408
4360000	0.8244558368805693
4370000	0.8244597692450859
4380000	0.8244636880864312
4390000	0.8244675934818375
4400000	0.8244714855079891
4410000	0.8244753642409465
4420000	0.8244792297562017
4430000	0.8244830821283924
4440000	0.824486921431983
4450000	0.824490747740676
4460000	0.824494561127377
4470000	0.8244983616646029
4480000	0.8245021494244704
4490000	0.824505924478374
4500000	0.8245096868969396
4510000	0.824513436750586
4520000	0.8245171741089891
4530000	0.8245208990413775
4540000	0.8245246116163639
4550000	0.8245283119021187
4560000	0.8245319999662355
4570000	0.8245356758757547
4580000	0.8245393396973875
4590000	0.8245429914969932
4600000	0.8245466313402097
4610000	0.8245502592921002
4620000	0.8245538754172252
4630000	0.8245574797796442
4640000	0.8245610724429018
4650000	0.8245646534702848
4660000	0.8245682229241682
4670000	0.8245717808670063
4680000	0.8245753273602403
4690000	0.824578862465192
4700000	0.824582386242635
4710000	0.8245858987528979
4720000	0.8245894000558835
4730000	0.8245928902109461
4740000	0.8245963692772251
4750000	0.8245998373130263
4760000	0.8246032943766741
4770000	0.8246067405258335
4780000	0.824610175817709
4790000	0.8246136003092305
4800000	0.8246170140567675
4810000	0.8246204171163867
4820000	0.8246238095437333
4830000	0.8246271913939283
4840000	0.8246305627217367
4850000	0.8246339235817455
4860000	0.8246372740279684
4870000	0.8246406141138918
4880000	0.8246439438927238
4890000	0.8246472634176423
4900000	0.8246505727407346
4910000	0.824653871914487
4920000	0.8246571609903602
4930000	0.8246604400198817
4940000	0.8246637090539461
4950000	0.8246669681431529
4960000	0.8246702173379712
4970000	0.8246734566882122
4980000	0.8246766862435124
4990000	0.8246799060530545
5000000	0.8246831161657739
5010000	0.8246863166301217
5020000	0.8246895074944112
5030000	0.8246926888063948
5040000	0.8246958606137975
5050000	0.8246990229635541
5060000	0.824702175902632
5070000	0.8247053194777454
5080000	0.8247084537349689
5090000	0.8247115787201882
5100000	0.8247146944790555
5110000	0.8247178010568814
5120000	0.8247208984986629
5130000	0.8247239868489261
5140000	0.8247270661521063
5150000	0.8247301364522555
5160000	0.8247331977930994
5170000	0.824736250218181
5180000	0.8247392937704829
5190000	0.8247423284931212
5200000	0.8247453544286236
5210000	0.8247483716190819
5220000	0.8247513801068036
5230000	0.8247543799333081
5240000	0.8247573711400756
5250000	0.8247603537683357
5260000	0.8247633278588247
5270000	0.8247662934525108
5280000	0.8247692505895557
5290000	0.8247721993099282
5300000	0.8247751396534988
5310000	0.8247780716600558
5320000	0.8247809953685503
5330000	0.8247839108183576
5340000	0.824786818048075
5350000	0.8247897170961098
5360000	0.8247926080010396
5370000	0.8247954908007036
5380000	0.8247983655330313
5390000	0.8248012322353507
5400000	0.8248040909449678
5410000	0.8248069416991548
5420000	0.82480978453451
5430000	0.8248126194876401
5440000	0.8248154465949926
5450000	0.8248182658924166
5460000	0.8248210774160079
5470000	0.824823881201372
5480000	0.8248266772839382
5490000	0.8248294656986869
5500000	0.824832246480855
5510000	0.8248350196649079
5520000	0.8248377852856192
5530000	0.8248405433770433
5540000	0.8248432939734255
5550000	0.8248460371086257
5560000	0.8248487728163063
5570000	0.8248515011296766
5580000	0.8248542220822875
5590000	0.8248569357068833
5600000	0.82485964203651
5610000	0.8248623411036342
5620000	0.8248650329405304
5630000	0.8248677175797409
5640000	0.8248703950531416
5650000	0.8248730653922108
5660000	0.8248757286289812
5670000	0.8248783847947108
5680000	0.8248810339204925
5690000	0.8248836760375746
5700000	0.8248863111766166
5710000	0.8248889393682557
5720000	0.8248915606429812
5730000	0.8248941750311001
5740000	0.8248967825627519
5750000	0.8248993832677822
5760000	0.8249019771758261
5770000	0.8249045643163725
5780000	0.8249071447190899
5790000	0.8249097184128933
5800000	0.8249122854267628
5810000	0.8249148457895619
5820000	0.8249173995300387
5830000	0.8249199466766608
5840000	0.8249224872577403
5850000	0.8249250213013403
5860000	0.8249275488353027
5870000	0.8249300698877761
5880000	0.8249325844862195
5890000	0.8249350926579925
5900000	0.8249375944305642
5910000	0.8249400898310781
5920000	0.824942578886416
5930000	0.8249450616235534
5940000	0.8249475380689926
5950000	0.8249500082504255
5960000	0.8249524721920523
5970000	0.8249549299212184
5980000	0.8249573814637354
5990000	0.8249598268457061
6000000	0.8249622660929594
6010000	0.8249646992307751
6020000	0.8249671262847376
6030000	0.824969547280304
6040000	0.8249719622423375
6050000	0.8249743711961459
6060000	0.8249767741662772
6070000	0.8249791711776514
6080000	0.824981562254938
6090000	0.8249839474221692
6100000	0.8249863267040306
6110000	0.8249887001245685
6120000	0.824991067707707
6130000	0.8249934294773
6140000	0.8249957854571635
6150000	0.8249981356709208
6160000	0.8250004801419676
6170000	0.825002818893818
6180000	0.8250051519492663
6190000	0.8250074793318252
6200000	0.8250098010641851
6210000	0.8250121171692845
6220000	0.8250144276697902
6230000	0.8250167325881679
6240000	0.8250190319467376
6250000	0.8250213257682028
6260000	0.825023614074338
6270000	0.8250258968873063
6280000	0.825028174229115
6290000	0.825030446121594
6300000	0.825032712586491
6310000	0.825034973645032
6320000	0.8250372293188841
6330000	0.825039479629391
6340000	0.8250417245977736
6350000	0.8250439642450368
6360000	0.8250461985922546
6370000	0.8250484276602683
6380000	0.8250506514696596
6390000	0.8250528700412236
6400000	0.8250550833955919
6410000	0.8250572915528398
6420000	0.8250594945334326
6430000	0.8250616923576727
6440000	0.8250638850454827
6450000	0.8250660726167839
6460000	0.8250682550916053
6470000	0.8250704324895151
6480000	0.8250726048303009
6490000	0.8250747721333676
6500000	0.8250769344182007
6510000	0.825079091704293
6520000	0.8250812440104636
6530000	0.8250833913562113
6540000	0.8250855337604392
6550000	0.8250876712420261
6560000	0.8250898038195847
6570000	0.8250919315121994
6580000	0.8250940543383516
6590000	0.8250961723163753
6600000	0.8250982854649398
6610000	0.8251003938021304
6620000	0.8251024973464067
6630000	0.8251045961156233
6640000	0.8251066901280552
6650000	0.8251087794015144
6660000	0.8251108639538757
6670000	0.8251129438026469
6680000	0.825115018965848
6690000	0.8251170894609208
6700000	0.8251191553051388
6710000	0.8251212165160478
6720000	0.8251232731109825
6730000	0.8251253251070807
6740000	0.8251273725212932
6750000	0.8251294153709091
6760000	0.8251314536725782
6770000	0.8251334874432963
6780000	0.8251355166999526
6790000	0.8251375414588892
6800000	0.8251395617368265
6810000	0.8251415775503893
6820000	0.825143588915773
6830000	0.8251455958495272
6840000	0.8251475983676566
6850000	0.825149596486527
6860000	0.8251515902221491
6870000	0.8251535795903533
6880000	0.8251555646072107
6890000	0.8251575452886253
6900000	0.8251595216501532
6910000	0.825161493707738
6920000	0.8251634614765232
6930000	0.8251654249725682
6940000	0.8251673842107523
6950000	0.8251693392069924
6960000	0.8251712899760957
6970000	0.8251732365335191
6980000	0.8251751788943693
6990000	0.8251771170733979
7000000	0.8251790510859701
7010000	0.8251809809469072
7020000	0.8251829066709908
7030000	0.8251848282729406
7040000	0.8251867457673275
7050000	0.8251886591689785
7060000	0.8251905684920897
7070000	0.8251924737516674
7080000	0.82519437496156
7090000	0.825196272136424
7100000	0.8251981652903397
7110000	0.8252000544373531
7120000	0.8252019395919268
7130000	0.8252038207679108
7140000	0.8252056979792615
7150000	0.8252075712397912
7160000	0.8252094405635322
7170000	0.8252113059640336
7180000	0.8252131674550851
7190000	0.8252150250503437
7200000	0.8252168787634494
7210000	0.8252187286078003
7220000	0.8252205745968472
7230000	0.8252224167437985
7240000	0.8252242550622391
7250000	0.8252260895652355
7260000	0.8252279202657897
7270000	0.8252297471775021
7280000	0.8252315703129398
7290000	0.8252333896852574
7300000	0.8252352053075015
7310000	0.8252370171922869
7320000	0.8252388253525592
7330000	0.8252406298011346
7340000	0.8252424305505819
7350000	0.8252442276135207
7360000	0.82524602100233
7370000	0.8252478107298533
7380000	0.8252495968082596
7390000	0.8252513792501223
7400000	0.8252531580677539
7410000	0.8252549332730008
7420000	0.8252567048786805
7430000	0.8252584728963502
7440000	0.8252602373386668
7450000	0.8252619982171769
7460000	0.8252637555440384
7470000	0.8252655093312726
7480000	0.8252672595905515
7490000	0.8252690063338836
7500000	0.8252707495728993
7510000	0.8252724893192303
7520000	0.8252742255846597
7530000	0.8252759583806054
7540000	0.8252776877188001
7550000	0.8252794136105343
7560000	0.8252811360674002
7570000	0.8252828551006024
7580000	0.8252845707216603
7590000	0.8252862829416092
7600000	0.8252879917717899
7610000	0.8252896972235805
7620000	0.8252913993076573
7630000	0.8252930980353864
7640000	0.8252947934176271
7650000	0.8252964854653654
7660000	0.8252981741896719
7670000	0.8252998596011816
7680000	0.8253015417109079
7690000	0.8253032205294113
7700000	0.8253048960676057
7710000	0.8253065683360407
7720000	0.8253082373452687
7730000	0.8253099031060197
7740000	0.8253115656287169
7750000	0.8253132249237602
7760000	0.8253148810016319
7770000	0.8253165338728308
7780000	0.8253181835473858
7790000	0.8253198300359956
7800000	0.8253214733487766
7810000	0.8253231134955102
7820000	0.8253247504868584
7830000	0.8253263843326478
7840000	0.8253280150431076
7850000	0.8253296426280239
7860000	0.8253312670976953
7870000	0.8253328884616391
7880000	0.8253345067299134
7890000	0.8253361219124608
7900000	0.8253377340190062
7910000	0.8253393430591232
7920000	0.825340949042669
7930000	0.8253425519795027
7940000	0.8253441518786971
7950000	0.8253457487503741
7960000	0.825347342603768
7970000	0.8253489334485341
7980000	0.8253505212939374
7990000	0.8253521061494813
8000000	0.825353688024644
8010000	0.8253552669286417
8020000	0.8253568428707502
8030000	0.8253584158602509
8040000	0.8253599859060768
8050000	0.8253615530179561
8060000	0.8253631172043787
8070000	0.8253646784750892
8080000	0.825366236838639
8090000	0.8253677923039844
8100000	0.825369344880581
8110000	0.8253708945768773
8120000	0.8253724414018064
8130000	0.8253739853646995
8140000	0.825375526473919
8150000	0.8253770647382238
8160000	0.8253786001664853
8170000	0.8253801327675026
8180000	0.825381662549689
8190000	0.8253831895219467
8200000	0.8253847136926064
8210000	0.8253862350705531
8220000	0.8253877536637502
8230000	0.8253892694811411
8240000	0.8253907825312274
8250000	0.8253922928221435
8260000	0.8253938003622174
8270000	0.8253953051599108
8280000	0.8253968072236244
8290000	0.8253983065614304
8300000	0.8253998031816385
8310000	0.8254012970925765
8320000	0.8254027883021585
8330000	0.825404276818648
8340000	0.8254057626502143
8350000	0.8254072458048397
8360000	0.825408726290553
8370000	0.8254102041152113
8380000	0.8254116792869699
8390000	0.8254131518135812
8400000	0.8254146217031382
8410000	0.8254160889632542
8420000	0.8254175536020205
8430000	0.8254190156270984
8440000	0.8254204750461251
8450000	0.8254219318669577
8460000	0.8254233860973846
8470000	0.825424837744847
8480000	0.8254262868172331
8490000	0.8254277333219912
8500000	0.8254291772667206
8510000	0.8254306186588336
8520000	0.8254320575060796
8530000	0.8254334938155705
8540000	0.8254349275952217
8550000	0.8254363588522338
8560000	0.8254377875939416
8570000	0.8254392138276355
8580000	0.8254406375608712
8590000	0.8254420588006828
8600000	0.825443477554449
8610000	0.8254448938295589
8620000	0.8254463076330427
8630000	0.8254477189720304
8640000	0.8254491278538709
8650000	0.825450534285429
8660000	0.8254519382740444
8670000	0.8254533398265698
8680000	0.8254547389502168
8690000	0.8254561356518012
8700000	0.82545752993853
8710000	0.8254589218172114
8720000	0.8254603112946678
8730000	0.8254616983780008
8740000	0.8254630830738658
8750000	0.8254644653893104
8760000	0.8254658453309425
8770000	0.8254672229056537
8780000	0.8254685981202816
8790000	0.8254699709814709
8800000	0.8254713414958015
8810000	0.8254727096701677
8820000	0.8254740755110084
8830000	0.8254754390250694
8840000	0.8254768002191033
8850000	0.8254781590991933
8860000	0.8254795156723976
8870000	0.8254808699449174
8880000	0.8254822219234597
8890000	0.8254835716143947
8900000	0.825484919024167
8910000	0.8254862641590546
8920000	0.8254876070256673
8930000	0.825488947630177
8940000	0.8254902859790212
8950000	0.8254916220786331
8960000	0.8254929559350613
8970000	0.825494287554807
8980000	0.8254956169440074
8990000	0.8254969441087385
9000000	0.8254982690554507
9010000	0.8254995917900885
9020000	0.8255009123189881
9030000	0.8255022306480702
9040000	0.8255035467836733
9050000	0.825504860731619
9060000	0.8255061724981999
9070000	0.8255074820891566
9080000	0.8255087895108142
9090000	0.8255100947688725
9100000	0.8255113978695169
9110000	0.825512698818556
9120000	0.8255139976218531
9130000	0.8255152942854423
9140000	0.8255165888150099
9150000	0.8255178812165995
9160000	0.8255191714959642
9170000	0.8255204596587443
9180000	0.8255217457109361
9190000	0.8255230296579911
9200000	0.8255243115062033
9210000	0.8255255912607053
9220000	0.8255268689275109
9230000	0.8255281445119844
9240000	0.8255294180203337
9250000	0.8255306894575744
9260000	0.8255319588296837
9270000	0.8255332261419169
9280000	0.8255344914002463
9290000	0.8255357546100446
9300000	0.8255370157767438
9310000	0.8255382749058371
9320000	0.8255395320028261
9330000	0.825540787073328
9340000	0.8255420401226488
9350000	0.8255432911561127
9360000	0.825544540179294
9370000	0.8255457871974958
9380000	0.8255470322159526
9390000	0.82554827524014
9400000	0.8255495162754339
9410000	0.8255507553269201
9420000	0.8255519924001231
9430000	0.8255532275000819
9440000	0.8255544606322305
9450000	0.8255556918016582
9460000	0.8255569210134763
9470000	0.8255581482731036
9480000	0.8255593735855582
9490000	0.8255605969559159
9500000	0.8255618183893443
9510000	0.8255630378911208
9520000	0.8255642554660149
9530000	0.825565471119424
9540000	0.8255666848561378
9550000	0.8255678966813764
9560000	0.8255691065999087
9570000	0.8255703146170501
9580000	0.8255715207374499
9590000	0.8255727249663252
9600000	0.8255739273083651
9610000	0.8255751277686774
9620000	0.8255763263522071
9630000	0.8255775230637334
9640000	0.8255787179080817
9650000	0.8255799108900603
9660000	0.825581102014716
9670000	0.8255822912865926
9680000	0.8255834787106529
9690000	0.8255846642918466
9700000	0.8255858480344107
9710000	0.8255870299436
9720000	0.8255882100240062
9730000	0.8255893882801154
9740000	0.825590564716955
9750000	0.8255917393388631
9760000	0.8255929121507003
9770000	0.825594083157314
9780000	0.8255952523628522
9790000	0.8255964197721262
9800000	0.8255975853898231
9810000	0.8255987492205458
9820000	0.8255999112687927
9830000	0.8256010715389263
9840000	0.8256022300357765
9850000	0.8256033867637288
9860000	0.8256045417271982
9870000	0.8256056949305406
9880000	0.8256068463787327
9890000	0.8256079960755534
9900000	0.8256091440259508
9910000	0.8256102902342319
9920000	0.8256114347045935
9930000	0.8256125774416594
9940000	0.8256137184495529
9950000	0.8256148577329157
9960000	0.8256159952958227
9970000	0.825617131142683
9980000	0.8256182652779606
9990000	0.8256193977058217
10000000	0.8256205284304543


==> generated-data/amp-moment-gnuplot.txt <==
10000	0.7404465407437757
20000	0.7675459267317872
30000	0.7791838237847107
40000	0.7860067980470904
50000	0.7906123184581926
60000	0.793985063181952
70000	0.7965903551862104
80000	0.7986801270270323
90000	0.8004041009778204
100000	0.801857536410918
110000	0.8031042855646788
120000	0.8041889511231809
130000	0.8051437503258163
140000	0.8059926084185535
150000	0.8067537119330974
160000	0.8074411636546373
170000	0.808066089659278
180000	0.8086374002717032
190000	0.8091623268611449
200000	0.8096468067362491
210000	0.8100957666978635
220000	0.8105133335331718
230000	0.8109029935458705
240000	0.811267714714494
250000	0.8116100418768601
260000	0.8119321708768311
270000	0.8122360079869568
280000	0.812523217023378
290000	0.8127952578589576
300000	0.8130534169256702
310000	0.813298833324926
320000	0.8135325195323441
330000	0.8137553790637079
340000	0.813968220860801
350000	0.8141717723823103
360000	0.8143666884581073
370000	0.8145535616953457
380000	0.8147329292295218
390000	0.8149052793474023
400000	0.8150710570168915
410000	0.8152306687620658
420000	0.8153844867410476
430000	0.8155328525264609
440000	0.8156760801198142
450000	0.8158144587864071
460000	0.8159482555241714
470000	0.8160777173450562
480000	0.8162030728170901
490000	0.8163245341460229
500000	0.8164422984550714
510000	0.8165565491531412
520000	0.8166674572680247
530000	0.8167751825630086
540000	0.8168798740469544
550000	0.8169816710259692
560000	0.8170807043482242
570000	0.8171770966177332
580000	0.8172709628842707
590000	0.817362411616577
600000	0.8174515444156132
610000	0.8175384573202407
620000	0.8176232408204236
630000	0.8177059800677645
640000	0.8177867564573298
650000	0.8178656456418381
660000	0.8179427200083973
670000	0.8180180480032547
680000	0.8180916944693634
690000	0.8181637209423671
700000	0.8182341858854648
710000	0.8183031448047012
720000	0.8183706505145427
730000	0.81843675325451
740000	0.8185015008306838
750000	0.8185649390231782
760000	0.8186271111279853
770000	0.8186880586958426
780000	0.8187478213525595
790000	0.8188064369237151
800000	0.8188639416037715
810000	0.8189203699528342
820000	0.818975755153708
830000	0.8190301288383748
840000	0.8190835214090072
850000	0.8191359619664045
860000	0.8191874784290755
870000	0.8192380975954188
880000	0.8192878451489822
890000	0.8193367458025212
900000	0.8193848231768587
910000	0.8194321003734187
920000	0.81947859903465
930000	0.8195243403388601
940000	0.8195693446140255
950000	0.8196136314075749
960000	0.8196572195536823
970000	0.819700127211494
980000	0.8197423718712703
990000	0.8197839704192275
1000000	0.8198249391272809
1010000	0.8198652937091642
1020000	0.8199050493386222
1030000	0.819944220661983
1040000	0.819982821831372
1050000	0.820020866539377
1060000	0.8200583679987994
1070000	0.8200953387327928
1080000	0.820131791894462
1090000	0.820167738734241
1100000	0.8202031910248734
1110000	0.820238160001017
1120000	0.8202726565460059
1130000	0.8203066911825387
1140000	0.8203402741215328
1150000	0.8203734152455209
1160000	0.8204061241437168
1170000	0.8204384101179434
1180000	0.820470282200459
1190000	0.8205017491445934
1200000	0.8205328194461909
1210000	0.8205635013669152
1220000	0.8205938029044231
1230000	0.8206237318691665
1240000	0.8206532957905645
1250000	0.8206825020696946
1260000	0.8207113578054799
1270000	0.8207398699616162
1280000	0.8207680452915909
1290000	0.8207958903690126
1300000	0.8208234115871635
1310000	0.8208506151465585
1320000	0.8208775069860076
1330000	0.8209040934899112
1340000	0.8209303798627196
1350000	0.8209563718840829
1360000	0.8209820749903293
1370000	0.8210074945018122
1380000	0.8210326355807133
1390000	0.8210575032678922
1400000	0.8210821024827953
1410000	0.821106438007336
1420000	0.8211305145179825
1430000	0.8211543365728516
1440000	0.8211779086155778
1450000	0.8212012349812297
1460000	0.8212243199073834
1470000	0.8212471675240002
1480000	0.8212697814783668
1490000	0.8212921668067538
1500000	0.8213143263712508
1510000	0.8213362641507745
1520000	0.8213579838580225
1530000	0.8213794890819923
1540000	0.821400783333848
1550000	0.8214218700184708
1560000	0.8214427525007952
1570000	0.8214634340431946
1580000	0.82148391784437
1590000	0.8215042070326806
1600000	0.8215243046684672
1610000	0.8215442137410778
1620000	0.8215639371789227
1630000	0.8215834778476809
1640000	0.8216028385492461
1650000	0.8216220220234651
1660000	0.821641030959716
1670000	0.8216598679646592
1680000	0.8216785356560159
1690000	0.8216970365149129
1700000	0.8217153730181328
1710000	0.8217335475813842
1720000	0.8217515625772971
1730000	0.8217694203193843
1740000	0.8217871229979568
1750000	0.8218046730853332
1760000	0.8218220725302036
1770000	0.8218393235381851
1780000	0.82185642820449
1790000	0.8218733885577293
1800000	0.8218902067097036
1810000	0.8219068845393761
1820000	0.8219234240167085
1830000	0.8219398270408201
1840000	0.8219560954740307
1850000	0.8219722311531945
1860000	0.8219882358573375
1870000	0.8220041113590577
1880000	0.8220198593826167
1890000	0.8220354816228594
1900000	0.8220509797422764
1910000	0.8220663553765328
1920000	0.8220816101254047
1930000	0.8220967455664538
1940000	0.8221117632413162
1950000	0.8221266646674572
1960000	0.8221414513342614
1970000	0.8221561247053415
1980000	0.8221706862205241
1990000	0.8221851372891702
2000000	0.8221994793047788
2010000	0.8222137136323731
2020000	0.8222278416143756
2030000	0.822241864570459
2040000	0.8222557837957165
2050000	0.8222696005638939
2060000	0.8222833161208665
2070000	0.8222969316919919
2080000	0.8223104484804565
2090000	0.8223238676734157
2100000	0.8223371904604974
2110000	0.8223504179232592
2120000	0.8223635512354912
2130000	0.822376591510734
2140000	0.8223895398375995
2150000	0.8224023972921315
2160000	0.8224151649298534
2170000	0.822427843793853
2180000	0.8224404349030057
2190000	0.8224529392683448
2200000	0.8224653578767923
2210000	0.8224776917110166
2220000	0.8224899417118547
2230000	0.8225021088402215
2240000	0.8225141940226299
2250000	0.8225261981685399
2260000	0.8225381221573018
2270000	0.8225499667797851
2280000	0.822561733357156
2290000	0.8225734222426253
2300000	0.8225850344634362
2310000	0.8225965708512009
2320000	0.8226080322256336
2330000	0.8226194193998937
2340000	0.8226307331658227
2350000	0.8226419743099362
2360000	0.8226531436061995
2370000	0.8226642418144674
2380000	0.822675269685092
2390000	0.8226862279570473
2400000	0.822697117360496
2410000	0.8227079386114934
2420000	0.8227186924160703
2430000	0.8227293794751425
2440000	0.822740000130255
2450000	0.8227505558618129
2460000	0.8227610468435201
2470000	0.8227714737401759
2480000	0.8227818372063926
2490000	0.8227921378877148
2500000	0.8228023764209557
2510000	0.8228125534306429
2520000	0.8228226695310366
2530000	0.8228327253308876
2540000	0.8228427214243135
2550000	0.8228526584033242
2560000	0.8228625368451719
2570000	0.8228723573259891
2580000	0.8228821203998942
2590000	0.8228918264135154
2600000	0.8229014765692857
2610000	0.8229110707592545
2620000	0.8229206097312899
2630000	0.8229300940029521
2640000	0.8229395241072315
2650000	0.8229489005543061
2660000	0.8229582238485244
2670000	0.822967494492535
2680000	0.8229767125143679
2690000	0.822985879732545
2700000	0.8229949954085711
2710000	0.8230040603186715
2720000	0.8230130749754332
2730000	0.8230220398446535
2740000	0.8230309553858267
2750000	0.8230398220418368
2760000	0.8230486402695223
2770000	0.8230574104978688
2780000	0.8230661331632366
2790000	0.8230748086928956
2800000	0.8230834375111551
2810000	0.8230920200354778
2820000	0.8231005566798045
2830000	0.8231090478388303
2840000	0.8231174939290795
2850000	0.8231258953427357
2860000	0.8231342524722172
2870000	0.8231425657028761
2880000	0.8231508354159028
2890000	0.823159061985285
2900000	0.8231672457695938
2910000	0.823175387105583
2920000	0.8231834862843649
2930000	0.8231915443594566
2940000	0.8231995607685677
2950000	0.8232075362153412
2960000	0.8232154710475985
2970000	0.8232233656098977
2980000	0.8232312202348406
2990000	0.8232390352647867
3000000	0.8232468110279987
3010000	0.8232545478535875
3020000	0.8232622460614896
3030000	0.8232699059652134
3040000	0.823277527846945
3050000	0.8232851118877109
3060000	0.8232926590991105
3070000	0.8233001689593882
3080000	0.8233076420718525
3090000	0.8233150787300276
3100000	0.8233224792330479
3110000	0.8233298438713472
3120000	0.8233371729334416
3130000	0.823344466705649
3140000	0.8233517254688913
3150000	0.8233589495015967
3160000	0.8233661390795677
3170000	0.8233732944681985
3180000	0.8233804158927536
3190000	0.8233875033675222
3200000	0.82339455827056
3210000	0.8234015796117935
3220000	0.8234085680916382
3230000	0.8234155239658938
3240000	0.823422447487021
3250000	0.8234293389040888
3260000	0.8234361984641654
3270000	0.8234430264118366
3280000	0.8234498229914803
3290000	0.8234565884361098
3300000	0.8234633229885553
3310000	0.8234700268802547
3320000	0.8234767003445296
3330000	0.8234833436093215
3340000	0.8234899569022943
3350000	0.8234965404471486
3360000	0.8235030944675553
3370000	0.8235096191817608
3380000	0.8235161148076898
3390000	0.8235225815616284
3400000	0.8235290196560812
3410000	0.8235354293048585
3420000	0.8235418107090353
3430000	0.8235481640805458
3440000	0.8235544896234452
3450000	0.8235607875404369
3460000	0.8235670580319598
3470000	0.8235733012953639
3480000	0.8235795175268451
3490000	0.8235857069225248
3500000	0.8235918692559281
3510000	0.8235980057517451
3520000	0.823604115892979
3530000	0.823610199903028
3540000	0.8236162579892508
3550000	0.8236222903483257
3560000	0.8236282971702096
3570000	0.8236342786389371
3580000	0.8236402349335425
3590000	0.8236461662309061
3600000	0.8236520727055813
3610000	0.8236579545316821
3620000	0.823663811875507
3630000	0.8236696449110515
3640000	0.8236754538046311
3650000	0.8236812387206294
3660000	0.8236869998139489
3670000	0.8236927372084817
3680000	0.8236984509483121
3690000	0.8237041418880741
3700000	0.8237098093566806
3710000	0.823715453812587
3720000	0.8237210754095146
3730000	0.823726674302246
3740000	0.8237322506431529
3750000	0.8237378045824785
3760000	0.8237433362698487
3770000	0.8237488458534642
3780000	0.8237543334800945
3790000	0.8237597992951267
3800000	0.8237652434425735
3810000	0.8237706660650571
3820000	0.8237760673038523
3830000	0.823781447298925
3840000	0.8237868061889122
3850000	0.8237921441124416
3860000	0.8237974612047994
3870000	0.8238027576004686
3880000	0.8238080334352587
3890000	0.8238132888394246
3900000	0.8238185239464563
3910000	0.8238237388846377
3920000	0.8238289337848117
3930000	0.8238341087738139
3940000	0.8238392639782351
3950000	0.8238443995243171
3960000	0.8238495155368364
3970000	0.8238546121386069
3980000	0.8238596894520755
3990000	0.823864747598557
4000000	0.8238697866982735
4010000	0.823874806870349
4020000	0.823879808232852
4030000	0.8238847909028008
4040000	0.8238897549970727
4050000	0.8238947006300248
4060000	0.8238996279139309
4070000	0.8239045369658486
4080000	0.8239094278956567
4090000	0.8239143008141259
4100000	0.8239191558327548
4110000	0.823923993059148
4120000	0.8239288126032419
4130000	0.8239336145712042
4140000	0.8239383990697933
4150000	0.8239431662054195
4160000	0.8239479160817611
4170000	0.8239526482866352
4180000	0.8239573641173483
4190000	0.8239620629542078
4200000	0.823966744908294
4210000	0.8239714100880262
4220000	0.8239760585994034
4230000	0.8239806905466394
4240000	0.823985306031922
4250000	0.8239899051556873
4260000	0.8239944880169916
4270000	0.8239990547124897
4280000	0.8240036053378536
4290000	0.8240081399875387
4300000	0.8240126587561849
4310000	0.8240171617353389
4320000	0.8240216490181169
4330000	0.8240261206922574
4340000	0.8240305768507274
4350000	0.824035017583163
4360000	0.8240394429769426
4370000	0.8240438531208361
4380000	0.8240482481022178
4390000	0.8240526280070718
4400000	0.8240569929219019
4410000	0.8240613429322641
4420000	0.8240656781221127
4430000	0.8240699985754738
4440000	0.8240743043756733
4450000	0.8240785956053404
4460000	0.8240828723464435
4470000	0.8240871346802997
4480000	0.8240913826875005
4490000	0.8240956164480571
4500000	0.8240998360412868
4510000	0.824104041545856
4520000	0.8241082330398415
4530000	0.8241124106006805
4540000	0.8241165743063974
4550000	0.8241207242321904
4560000	0.8241248604536818
4570000	0.8241289830489211
4580000	0.8241330920834786
4590000	0.8241371876439119
4600000	0.8241412698049934
4610000	0.8241453386208533
4620000	0.8241493941785357
4630000	0.8241534365483864
4640000	0.824157465801065
4650000	0.8241614820064331
4660000	0.8241654852347293
4670000	0.8241694755563311
4680000	0.8241734530398762
4690000	0.8241774177539117
4700000	0.8241813697666325
4710000	0.8241853091457062
4720000	0.824189235958289
4730000	0.8241931502710171
4740000	0.8241970521500245
4750000	0.8242009416609404
4760000	0.824204818532734
4770000	0.8242086837093746
4780000	0.8242125365898353
4790000	0.8242163773062128
4800000	0.8242202059545206
4810000	0.8242240226111117
4820000	0.8242278273434267
4830000	0.8242316202157747
4840000	0.824235401291001
4850000	0.8242391706250871
4860000	0.8242429282846644
4870000	0.8242466743255475
4880000	0.8242504087866913
4890000	0.8242541315677261
4900000	0.8242578433466167
4910000	0.8242615435140381
4920000	0.8242652323584075
4930000	0.8242689099385019
4940000	0.824272576310425
4950000	0.8242762315310463
4960000	0.8242798756568803
4970000	0.8242835087444879
4980000	0.8242871308488742
4990000	0.8242907420253766
5000000	0.8242943423291155
5010000	0.8242979318151976
5020000	0.8243015105391205
5030000	0.8243050785407957
5040000	0.8243086358916764
5050000	0.824312182637698
5060000	0.8243157188313771
5070000	0.8243192445248448
5080000	0.8243227597703876
5090000	0.8243262646190751
5100000	0.8243297591217538
5110000	0.8243332433289869
5120000	0.8243367172917705
5130000	0.8243401810591984
5140000	0.8243436346801903
5150000	0.8243470782045137
5160000	0.8243505116785432
5170000	0.8243539351502447
5180000	0.824357348663991
5190000	0.8243607522647529
5200000	0.8243641459927853
5210000	0.8243675298871234
5220000	0.824370903981814
5230000	0.8243742683049518
5240000	0.8243776236782876
5250000	0.8243809688986818
5260000	0.8243843045453657
5270000	0.824387630664531
5280000	0.8243909473009632
5290000	0.8243942544995515
5300000	0.8243975523050345
5310000	0.8244008407618909
5320000	0.8244041199143792
5330000	0.8244073898066548
5340000	0.8244106504828681
5350000	0.8244139019868987
5360000	0.824417144344127
5370000	0.8244203776232047
5380000	0.8244236018558788
5390000	0.8244268170841871
5400000	0.8244300233498781
5410000	0.824433220694661
5420000	0.8244364091598952
5430000	0.8244395887868604
5440000	0.8244427596152986
5450000	0.824445921686598
5460000	0.8244490750406439
5470000	0.824452219716967
5480000	0.824455355756289
5490000	0.8244584831970398
5500000	0.8244616020790292
5510000	0.8244647124408696
5520000	0.8244678143215102
5530000	0.8244709077590575
5540000	0.8244739927922944
5550000	0.8244770694583629
5560000	0.824480137795937
5570000	0.8244831978418677
5580000	0.8244862496332847
5590000	0.8244892932079001
5600000	0.8244923286020444
5610000	0.8244953558521627
5620000	0.8244983749946357
5630000	0.8245013860656462
5640000	0.8245043891014379
5650000	0.8245073841372583
5660000	0.8245103712085694
5670000	0.824513350350603
5680000	0.8245163215983718
5690000	0.8245192849866618
5700000	0.8245222405500408
5710000	0.8245251883228562
5720000	0.8245281283392418
5730000	0.8245310606331111
5740000	0.8245339852382056
5750000	0.8245369021884066
5760000	0.8245398115166421
5770000	0.8245427132559855
5780000	0.8245456074393036
5790000	0.8245484940995438
5800000	0.8245513727264898
5810000	0.8245542445960902
5820000	0.8245571089998404
5830000	0.8245599659774779
5840000	0.824562815567702
5850000	0.8245656578085994
5860000	0.8245684927353945
5870000	0.8245713203838096
5880000	0.8245741407874851
5890000	0.8245769539797865
5900000	0.8245797599928157
5910000	0.8245825588586264
5920000	0.8245853506076076
5930000	0.8245881352713627
5940000	0.8245909128793039
5950000	0.8245936834611697
5960000	0.8245964470475289
5970000	0.8245992036669968
5980000	0.8246019533488165
5990000	0.8246046961220683
6000000	0.8246074320161285
6010000	0.8246101610592232
6020000	0.8246128832799077
6030000	0.8246155987066043
6040000	0.8246183073676077
6050000	0.8246210092910926
6060000	0.8246237045051383
6070000	0.8246263930379556
6080000	0.8246290749171745
6090000	0.8246317501706064
6100000	0.8246344188085493
6110000	0.8246370808846285
6120000	0.8246397364146651
6130000	0.8246423854254046
6140000	0.8246450279434366
6150000	0.8246476639952443
6160000	0.8246502936075323
6170000	0.8246529168060053
6180000	0.8246555336166326
6190000	0.824658144065241
6200000	0.8246607481782496
6210000	0.8246633459804771
6220000	0.824665937497296
6230000	0.8246685227548471
6240000	0.8246711017773678
6250000	0.8246736745902619
6260000	0.824676241218452
6270000	0.8246788016863207
6280000	0.8246813560190054
6290000	0.8246839042403422
6300000	0.8246864463752237
6310000	0.8246889824474043
6320000	0.8246915124810792
6330000	0.8246940365003746
6340000	0.8246965545285521
6350000	0.8246990665899445
6360000	0.8247015727076646
6370000	0.8247040729049567
6380000	0.8247065672054754
6390000	0.8247090556323211
6400000	0.8247115382082332
6410000	0.8247140149561297
6420000	0.8247164858988025
6430000	0.8247189510592771
6440000	0.8247214104596573
6450000	0.8247238641223462
6460000	0.824726312069618
6470000	0.8247287543236222
6480000	0.8247311909063862
6490000	0.8247336218398105
6500000	0.8247360471456753
6510000	0.8247384668459352
6520000	0.8247408809617643
6530000	0.8247432895145629
6540000	0.8247456925256544
6550000	0.8247480900162507
6560000	0.8247504820074357
6570000	0.8247528685201843
6580000	0.824755249575646
6590000	0.8247576251874578
6600000	0.8247599953930173
6610000	0.824762360201704
6620000	0.8247647196345186
6630000	0.8247670737124199
6640000	0.8247694224553108
6650000	0.8247717658833674
6660000	0.8247741040173205
6670000	0.8247764368765063
6680000	0.8247787644806711
6690000	0.8247810868501109
6700000	0.824783404003654
6710000	0.8247857159615741
6720000	0.8247880227425397
6730000	0.824790324366403
6740000	0.8247926208518244
6750000	0.8247949122184384
6760000	0.8247971984845285
6770000	0.8247994796698819
6780000	0.8248017557924169
6790000	0.8248040268713132
6800000	0.8248062929251048
6810000	0.8248085534703867
6820000	0.8248108097020511
6830000	0.8248130609092429
6840000	0.8248153071256428
6850000	0.824817548380626
6860000	0.8248197847011883
6870000	0.8248220161115488
6880000	0.8248242426337138
6890000	0.8248264642885323
6900000	0.8248286810957379
6910000	0.8248308930743979
6920000	0.8248331002427576
6930000	0.824835302618576
6940000	0.8248375002194354
6950000	0.8248396930627042
6960000	0.8248418811655822
6970000	0.8248440645517561
6980000	0.8248462432198997
6990000	0.8248484172023507
7000000	0.8248505865132144
7010000	0.8248527511682854
7020000	0.8248549111847083
7030000	0.8248570665768582
7040000	0.8248592173629701
7050000	0.8248613635556795
7060000	0.82486350516199
7070000	0.8248656421768599
7080000	0.8248677745758125
7090000	0.8248699023055133
7100000	0.8248720262614861
7110000	0.8248741452576871
7120000	0.8248762597761279
7130000	0.8248783698328873
7140000	0.8248804754435073
7150000	0.8248825766232818
7160000	0.8248846733881464
7170000	0.8248867657533345
7180000	0.8248888537339392
7190000	0.8248909373459408
7200000	0.8248930166037449
7210000	0.8248950915231399
7220000	0.824897162118687
7230000	0.8248992284057575
7240000	0.8249012903989652
7250000	0.8249033481134729
7260000	0.824905401563737
7270000	0.8249074507649699
7280000	0.8249094957313352
7290000	0.8249115364778797
7300000	0.8249135730184289
7310000	0.8249156053681126
7320000	0.8249176335410149
7330000	0.8249196575513633
7340000	0.8249216774140542
7350000	0.8249236931426931
7360000	0.8249257047516637
7370000	0.8249277122381797
7380000	0.8249297156454631
7390000	0.8249317149743467
7400000	0.8249337102388005
7410000	0.8249357014523131
7420000	0.8249376886285832
7430000	0.8249396717812425
7440000	0.824941650923857
7450000	0.8249436260699237
7460000	0.8249455972328773
7470000	0.8249475644260857
7480000	0.8249495276628764
7490000	0.8249514869564706
7500000	0.8249534423200029
7510000	0.8249553937665859
7520000	0.8249573413093318
7530000	0.8249592849612023
7540000	0.8249612247351115
7550000	0.8249631606439198
7560000	0.8249650927004251
7570000	0.824967020917365
7580000	0.824968945307412
7590000	0.824970865883183
7600000	0.8249727826572315
7610000	0.8249746956424002
7620000	0.8249766048508206
7630000	0.824978510294851
7640000	0.8249804119868089
7650000	0.8249823099392576
7660000	0.8249842041643025
7670000	0.8249860946739037
7680000	0.8249879814803034
7690000	0.8249898645958249
7700000	0.8249917440320151
7710000	0.8249936198010913
7720000	0.8249954919150175
7730000	0.8249973603852289
7740000	0.8249992252241936
7750000	0.8250010864429705
7760000	0.8250029440537181
7770000	0.8250047980677679
7780000	0.8250066484969178
7790000	0.8250084953525311
7800000	0.8250103386462903
7810000	0.8250121783893474
7820000	0.8250140145935156
7830000	0.8250158472695741
7840000	0.8250176764294775
7850000	0.8250195020839286
7860000	0.8250213242442681
7870000	0.8250231429219225
7880000	0.8250249581275733
7890000	0.8250267698724789
7900000	0.825028578167846
7910000	0.8250303830242907
7920000	0.8250321844527522
7930000	0.8250339824644629
7940000	0.8250357770699767
7950000	0.8250375682800002
7960000	0.8250393561052698
7970000	0.825041140556545
7980000	0.8250429216446175
7990000	0.8250446993798278
8000000	0.8250464737727105
8010000	0.8250482448337533
8020000	0.8250500125733885
8030000	0.8250517770020004
8040000	0.8250535381299191
8050000	0.8250552959674264
8060000	0.8250570505247525
8070000	0.8250588018121168
8080000	0.8250605498395772
8090000	0.8250622946172103
8100000	0.8250640361550454
8110000	0.8250657744630754
8120000	0.8250675095512868
8130000	0.8250692414295225
8140000	0.825070970107622
8150000	0.8250726955953787
8160000	0.8250744179025427
8170000	0.8250761370388201
8180000	0.8250778530138757
8190000	0.8250795658373297
8200000	0.8250812755187764
8210000	0.8250829820680432
8220000	0.8250846854943625
8230000	0.8250863858071966
8240000	0.8250880830159737
8250000	0.8250897771302552
8260000	0.8250914681840962
8270000	0.8250931561344668
8280000	0.8250948410183502
8290000	0.8250965228453017
8300000	0.825098201624446
8310000	0.8250998773647436
8320000	0.8251015500757258
8330000	0.8251032197662789
8340000	0.8251048864453282
8350000	0.8251065501224175
8360000	0.8251082108059457
8370000	0.8251098685053537
8380000	0.8251115232292333
8390000	0.8251131749866586
8400000	0.825114823786396
8410000	0.8251164696372885
8420000	0.8251181125480878
8430000	0.8251197525275935
8440000	0.8251213895843572
8450000	0.8251230237273226
8460000	0.8251246549646665
8470000	0.8251262833056285
8480000	0.8251279087581709
8490000	0.8251295313310785
8500000	0.8251311510329273
8510000	0.8251327678718644
8520000	0.8251343818566326
8530000	0.8251359929955235
8540000	0.8251376012967022
8550000	0.8251392067686484
8560000	0.8251408094197887
8570000	0.8251424092580951
8580000	0.8251440062918006
8590000	0.8251456005292366
8600000	0.8251471919776409
8610000	0.8251487806472207
8620000	0.8251503665446503
8630000	0.8251519496780217
8640000	0.8251535300553827
8650000	0.8251551076849488
8660000	0.8251566825744681
8670000	0.8251582547318704
8680000	0.8251598241650567
8690000	0.8251613908818906
8700000	0.8251629549060173
8710000	0.8251645162068268
8720000	0.8251660748172445
8730000	0.8251676307441558
8740000	0.8251691839946895
8750000	0.8251707345760897
8760000	0.8251722824956128
8770000	0.8251738277606815
8780000	0.8251753703787725
8790000	0.8251769103573772
8800000	0.8251784477039913
8810000	0.8251799824260924
8820000	0.8251815145313169
8830000	0.8251830440300995
8840000	0.8251845709196495
8850000	0.8251860952180158
8860000	0.825187616928837
8870000	0.8251891360592635
8880000	0.8251906526164077
8890000	0.8251921666072496
8900000	0.8251936780387144
8910000	0.8251951869175372
8920000	0.8251966932498523
8930000	0.8251981970417114
8940000	0.8251996982990634
8950000	0.8252011970271523
8960000	0.8252026932306185
8970000	0.825204186914096
8980000	0.8252056780811987
8990000	0.8252071667349099
9000000	0.8252086528780501
9010000	0.8252101365117883
9020000	0.8252116176375971
9030000	0.8252130970941878
9040000	0.8252145734521161
9050000	0.8252160473563476
9060000	0.8252175188142028
9070000	0.8252189878319283
9080000	0.8252204544166158
9090000	0.82522191857474
9100000	0.8252233803131318
9110000	0.8252248396383411
9120000	0.8252262965570972
9130000	0.825227751075872
9140000	0.8252292032014383
9150000	0.8252306529400479
9160000	0.8252321002986671
9170000	0.8252335452833003
9180000	0.8252349879008762
9190000	0.8252364281575527
9200000	0.8252378660597567
9210000	0.8252393016142034
9220000	0.8252407348268809
9230000	0.8252421657043332
9240000	0.8252435942530149
9250000	0.825245020478961
9260000	0.8252464443885409
9270000	0.825247865988277
9280000	0.8252492852840871
9290000	0.8252507022822004
9300000	0.8252521169889626
9310000	0.8252535294105761
9320000	0.8252549395530118
9330000	0.8252563474224014
9340000	0.8252577530248542
9350000	0.8252591563666276
9360000	0.8252605574536529
9370000	0.8252619562919031
9380000	0.8252633528873934
9390000	0.8252647472461165
9400000	0.8252661393740391
9410000	0.8252675292771043
9420000	0.8252689169612707
9430000	0.8252703024324691
9440000	0.8252716856964938
9450000	0.8252730667591965
9460000	0.8252744456264145
9470000	0.8252758223039542
9480000	0.8252771967976045
9490000	0.825278569113131
9500000	0.8252799392562786
9510000	0.8252813072327686
9520000	0.8252826730483002
9530000	0.8252840367085551
9540000	0.8252853982191883
9550000	0.8252867575858376
9560000	0.8252881148141931
9570000	0.8252894699098247
9580000	0.8252908228782672
9590000	0.8252921737250731
9600000	0.825293522455772
9610000	0.8252948688323501
9620000	0.8252962133695412
9630000	0.825297555805659
9640000	0.8252988961461882
9650000	0.8253002343966028
9660000	0.8253015705623579
9670000	0.8253029046490926
9680000	0.8253042366621006
9690000	0.8253055666067313
9700000	0.8253068944883715
9710000	0.8253082203125076
9720000	0.8253095440845853
9730000	0.825310865809731
9740000	0.8253121854932559
9750000	0.8253135031407552
9760000	0.8253148187572819
9770000	0.8253161323480063
9780000	0.8253174439184631
9790000	0.8253187534736866
9800000	0.8253200610187397
9810000	0.8253213665592354
9820000	0.8253226700999047
9830000	0.8253239716460532
9840000	0.8253252712028779
9850000	0.8253265687751987
9860000	0.8253278643685471
9870000	0.8253291579874603
9880000	0.8253304496374596
9890000	0.825331739323119
9900000	0.8253330270498218
9910000	0.8253343128221743
9920000	0.825335596645511
9930000	0.8253368785243467
9940000	0.825338158464081
9950000	0.825339436469109
9960000	0.8253407125447647
9970000	0.8253419866955595
9980000	0.8253432589264857
9990000	0.8253445292424231
10000000	0.8253457976479206


==> generated-data/amp-relative-gnuplot.txt <==
10000	0.6881710664352132
20000	0.7296123816237701
30000	0.7477418013328369
40000	0.7584759997403044
50000	0.7657706937975322
60000	0.7711403464796972
70000	0.775305470977692
80000	0.7786581518179005
90000	0.7814323617589365
100000	0.7837774730909857
110000	0.7857939058791102
120000	0.7875519885880456
130000	0.7891026375609629
140000	0.7904837427571059
150000	0.7917241609633043
160000	0.7928463082902988
170000	0.7938678978030685
180000	0.7948031365796266
190000	0.7956635703033305
200000	0.796458691806543
210000	0.7971963877614723
220000	0.7978832720463442
230000	0.7985249382170898
240000	0.7991261535459928
250000	0.7996910094601297
260000	0.8002230400721154
270000	0.8007253161385033
280000	0.8012005203738517
290000	0.8016510083223096
300000	0.8020788579497493
310000	0.802485910346221
320000	0.8028738033626168
330000	0.8032439995869992
340000	0.8035978097528942
350000	0.8039364124357529
360000	0.8042608707137545
370000	0.8045721463308468
380000	0.804871111792906
390000	0.8051585607442762
400000	0.8054352169063801
410000	0.8057017418081407
420000	0.8059587414966103
430000	0.8062067723830445
440000	0.8064463463532084
450000	0.8066779352486416
460000	0.8069019748087962
470000	0.8071188681486587
480000	0.8073289888355468
490000	0.807532683618274
500000	0.807730274854475
510000	0.8079220626746662
520000	0.8081083269153173
530000	0.8082893288518063
540000	0.8084653127523642
550000	0.8086365072765842
560000	0.8088031267356282
570000	0.8089653722303123
580000	0.8091234326806647
590000	0.8092774857590896
600000	0.8094276987375553
610000	0.8095742292580508
620000	0.8097172260344356
630000	0.8098568294926217
640000	0.8099931723556277
650000	0.8101263801788696
660000	0.8102565718406669
670000	0.8103838599922908
680000	0.8105083514714682
690000	0.8106301476828828
700000	0.810749344948557
710000	0.8108660348310293
720000	0.8109803044317963
730000	0.8110922366671002
740000	0.8112019105232632
750000	0.8113094012931097
760000	0.8114147807953151
770000	0.8115181175780095
780000	0.8116194771079389
790000	0.8117189219464751
800000	0.8118165119134476
810000	0.8119123042398486
820000	0.8120063537102105
830000	0.8120987127956099
840000	0.8121894317778492
850000	0.8122785588656121
860000	0.812366140303222
870000	0.8124522204723968
880000	0.8125368419877725
890000	0.812620045786355
900000	0.8127018712115945
910000	0.8127823560923393
920000	0.8128615368170573
930000	0.8129394484036558
940000	0.8130161245651623
950000	0.8130915977717557
960000	0.8131658993089462
970000	0.8132390593327967
980000	0.8133111069217333
990000	0.81338207012568
1000000	0.8134519760123862
1010000	0.8135208507111972
1020000	0.8135887194546176
1030000	0.8136556066174404
1040000	0.81372153575396
1050000	0.8137865296331783
1060000	0.813850610272145
1070000	0.8139137989676544
1080000	0.8139761163263068
1090000	0.8140375822929605
1100000	0.814098216177902
1110000	0.8141580366825574
1120000	0.8142170619239941
1130000	0.8142753094582019
1140000	0.8143327963022785
1150000	0.8143895389555111
1160000	0.81444555341949
1170000	0.8145008552172783
1180000	0.8145554594116575
1190000	0.814609380622525
1200000	0.8146626330435845
1210000	0.8147152304581053
1220000	0.814767186254159
1230000	0.8148185134390376
1240000	0.8148692246530753
1250000	0.8149193321829412
1260000	0.8149688479741456
1270000	0.8150177836432371
1280000	0.8150661504893365
1290000	0.8151139595052281
1300000	0.8151612213879194
1310000	0.8152079465488785
1320000	0.8152541451237447
1330000	0.8152998269815945
1340000	0.8153450017340231
1350000	0.815389678743584
1360000	0.8154338671321706
1370000	0.8154775757888272
1380000	0.815520813377369
1390000	0.8155635883437063
1400000	0.8156059089227815
1410000	0.8156477831453611
1420000	0.8156892188444937
1430000	0.8157302236617303
1440000	0.8157708050530472
1450000	0.8158109702947494
1460000	0.8158507264888311
1470000	0.8158900805684697
1480000	0.8159290393030629
1490000	0.8159676093031494
1500000	0.8160057970253161
1510000	0.8160436087766079
1520000	0.816081050719097
1530000	0.8161181288740529
1540000	0.8161548491260731
1550000	0.8161912172271275
1560000	0.8162272388002861
1570000	0.8162629193434082
1580000	0.8162982642328358
1590000	0.8163332787266587
1600000	0.8163679679681525
1610000	0.8164023369889777
1620000	0.8164363907122618
1630000	0.8164701339555288
1640000	0.8165035714337109
1650000	0.8165367077618935
1660000	0.8165695474579996
1670000	0.8166020949453975
1680000	0.8166343545555206
1690000	0.8166663305302148
1700000	0.8166980270241556
1710000	0.8167294481071203
1720000	0.8167605977662227
1730000	0.8167914799080918
1740000	0.816822098360868
1750000	0.8168524568762893
1760000	0.8168825591316313
1770000	0.8169124087315979
1780000	0.8169420092101368
1790000	0.8169713639713342
1800000	0.8170004765310934
1810000	0.8170293501641528
1820000	0.8170579881386796
1830000	0.817086393660523
1840000	0.8171145698746449
1850000	0.8171425198666258
1860000	0.8171702466641175
1870000	0.8171977532381993
1880000	0.8172250425047821
1890000	0.8172521173258491
1900000	0.8172789805108359
1910000	0.8173056348177469
1920000	0.8173320829544414
1930000	0.8173583275797723
1940000	0.8173843713047597
1950000	0.8174102166936079
1960000	0.8174358662648836
1970000	0.8174613224924613
1980000	0.8174865878066192
1990000	0.8175116645949918
2000000	0.8175365552034638
2010000	0.8175612619372378
2020000	0.8175857870616376
2030000	0.8176101328030021
2040000	0.8176343013496132
2050000	0.8176582948524141
2060000	0.8176821154259275
2070000	0.8177057651489965
2080000	0.8177292460655923
2090000	0.8177525601855018
2100000	0.8177757094851343
2110000	0.8177986959081448
2120000	0.8178215213661989
2130000	0.8178441877396799
2140000	0.8178666968782028
2150000	0.8178890506014245
2160000	0.817911250699545
2170000	0.8179332989339794
2180000	0.8179551970379266
2190000	0.8179769467169639
2200000	0.8179985496495834
2210000	0.8180200074878057
2220000	0.8180413218576359
2230000	0.8180624943596377
2240000	0.8180835265694346
2250000	0.818104420038183
2260000	0.8181251762931145
2270000	0.8181457968379373
2280000	0.8181662831533735
2290000	0.8181866366975359
2300000	0.8182068589064613
2310000	0.8182269511944279
2320000	0.8182469149544966
2330000	0.8182667515587938
2340000	0.8182864623590008
2350000	0.8183060486867756
2360000	0.8183255118540034
2370000	0.8183448531533011
2380000	0.8183640738582834
2390000	0.8183831752240077
2400000	0.8184021584872765
2410000	0.8184210248669757
2420000	0.8184397755643665
2430000	0.8184584117635436
2440000	0.8184769346315802
2450000	0.8184953453189698
2460000	0.8185136449598907
2470000	0.8185318346724738
2480000	0.818549915559103
2490000	0.8185678887067735
2500000	0.8185857551872053
2510000	0.8186035160573292
2520000	0.8186211723593662
2530000	0.8186387251211867
2540000	0.8186561753565056
2550000	0.8186735240652234
2560000	0.8186907722335839
2570000	0.8187079208344096
2580000	0.8187249708274071
2590000	0.8187419231593723
2600000	0.8187587787642714
2610000	0.8187755385637543
2620000	0.8187922034670664
2630000	0.8188087743714725
2640000	0.8188252521622887
2650000	0.8188416377132791
2660000	0.8188579318866801
2670000	0.818874135533454
2680000	0.8188902494935117
2690000	0.818906274595871
2700000	0.8189222116588328
2710000	0.8189380614901413
2720000	0.8189538248871892
2730000	0.8189695026371799
2740000	0.8189850955173293
2750000	0.8190006042949353
2760000	0.8190160297276095
2770000	0.8190313725634506
2780000	0.8190466335411437
2790000	0.8190618133901543
2800000	0.8190769128308275
2810000	0.8190919325745835
2820000	0.8191068733240603
2830000	0.819121735773206
2840000	0.819136520607451
2850000	0.8191512285038094
2860000	0.8191658601311385
2870000	0.8191804161500253
2880000	0.8191948972131581
2890000	0.8192093039652859
2900000	0.8192236370434298
2910000	0.8192378970769743
2920000	0.8192520846877948
2930000	0.8192662004903098
2940000	0.8192802450917328
2950000	0.8192942190920363
2960000	0.8193081230841088
2970000	0.8193219576539283
2980000	0.8193357233805703
2990000	0.8193494208363659
3000000	0.8193630505870391
3010000	0.8193766131916949
3020000	0.8193901092029582
3030000	0.819403539167191
3040000	0.8194169036244074
3050000	0.8194302031084283
3060000	0.8194434381471111
3070000	0.8194566092621687
3080000	0.8194697169695014
3090000	0.8194827617791459
3100000	0.8194957441953972
3110000	0.8195086647169385
3120000	0.8195215238368183
3130000	0.8195343220426137
3140000	0.8195470598165187
3150000	0.8195597376353285
3160000	0.8195723559706388
3170000	0.8195849152887922
3180000	0.8195974160510798
3190000	0.8196098587136973
3200000	0.8196222437279038
3210000	0.8196345715400121
3220000	0.8196468425915513
3230000	0.8196590573192772
3240000	0.8196712161552098
3250000	0.8196833195267289
3260000	0.8196953678566984
3270000	0.8197073615634121
3280000	0.8197193010607712
3290000	0.8197311867582493
3300000	0.8197430190609877
3310000	0.8197547983698925
3320000	0.819766525081629
3330000	0.8197781995887288
3340000	0.819789822279622
3350000	0.8198013935386763
3360000	0.8198129137462624
3370000	0.8198243832788689
3380000	0.8198358025090462
3390000	0.8198471718055642
3400000	0.8198584915333507
3410000	0.8198697620536113
3420000	0.8198809837239452
3430000	0.8198921568981941
3440000	0.8199032819266953
3450000	0.8199143591562378
3460000	0.8199253889301017
3470000	0.8199363715881223
3480000	0.8199473074666944
3490000	0.8199581968989156
3500000	0.8199690402145365
3510000	0.8199798377400029
3520000	0.8199905897985608
3530000	0.8200012967102543
3540000	0.820011958791967
3550000	0.8200225763574844
3560000	0.8200331497175132
3570000	0.8200436791797088
3580000	0.8200541650487699
3590000	0.8200646076264009
3600000	0.8200750072113687
3610000	0.82008536409961
3620000	0.8200956785841507
3630000	0.8201059509552853
3640000	0.8201161815003917
3650000	0.8201263705042665
3660000	0.8201365182488484
3670000	0.820146625013489
3680000	0.820156691074853
3690000	0.8201667167070225
3700000	0.8201767021814469
3710000	0.8201866477670702
3720000	0.8201965537303018
3730000	0.8202064203350644
3740000	0.820216247842778
3750000	0.8202260365124913
3760000	0.820235786600854
3770000	0.8202454983620567
3780000	0.820255172048084
3790000	0.8202648079084336
3800000	0.8202744061904506
3810000	0.820283967139189
3820000	0.8202934909974093
3830000	0.8203029780057204
3840000	0.8203124284025112
3850000	0.8203218424240375
3860000	0.8203312203044002
3870000	0.8203405622755994
3880000	0.8203498685675674
3890000	0.8203591394081555
3900000	0.820368375023162
3910000	0.8203775756364114
3920000	0.8203867414697279
3930000	0.8203958727433867
3940000	0.8204049696744373
3950000	0.8204140324792522
3960000	0.8204230613719297
3970000	0.8204320565646963
3980000	0.8204410182678523
3990000	0.8204499466899141
4000000	0.82045884203756
4010000	0.8204677045156942
4020000	0.820476534327404
4030000	0.8204853316740424
4040000	0.820494096755243
4050000	0.8205028297688829
4060000	0.8205115309111932
4070000	0.8205202003766622
4080000	0.8205288383581605
4090000	0.8205374450468996
4100000	0.8205460206324535
4110000	0.8205545653028048
4120000	0.8205630792443667
4130000	0.8205715626419283
4140000	0.8205800156787533
4150000	0.8205884385365458
4160000	0.8205968313955327
4170000	0.8206051944343747
4180000	0.8206135278302982
4190000	0.8206218317590356
4200000	0.8206301063948044
4210000	0.8206383519104792
4220000	0.8206465684773988
4230000	0.8206547562656225
4240000	0.8206629154437012
4250000	0.8206710461788267
4260000	0.820679148636843
4270000	0.820687222982255
4280000	0.8206952693781895
4290000	0.8207032879864443
4300000	0.8207112789675443
4310000	0.8207192424806918
4320000	0.8207271786838133
4330000	0.8207350877335555
4340000	0.8207429697853114
4350000	0.8207508249932448
4360000	0.8207586535102395
4370000	0.8207664554880265
4380000	0.8207742310770583
4390000	0.8207819804266638
4400000	0.820789703684944
4410000	0.8207974009988142
4420000	0.8208050725140635
4430000	0.8208127183753764
4440000	0.8208203387262037
4450000	0.8208279337089257
4460000	0.8208355034648305
4470000	0.8208430481340245
4480000	0.8208505678556444
4490000	0.8208580627676481
4500000	0.8208655330069417
4510000	0.8208729787094213
4520000	0.820880400009901
4530000	0.8208877970421388
4540000	0.8208951699389088
4550000	0.8209025188319248
4560000	0.8209098438519402
4570000	0.8209171451286491
4580000	0.8209244227908437
4590000	0.8209316769662607
4600000	0.8209389077817097
4610000	0.820946115363021
4620000	0.8209532998350733
4630000	0.8209604613218662
4640000	0.820967599946356
4650000	0.8209747158306875
4660000	0.8209818090960294
4670000	0.8209888798626502
4680000	0.8209959282499745
4690000	0.821002954376437
4700000	0.8210099583596935
4710000	0.8210169403164862
4720000	0.8210239003627164
4730000	0.8210308386133818
4740000	0.8210377551826775
4750000	0.8210446501839899
4760000	0.8210515237298055
4770000	0.8210583759318159
4780000	0.8210652069009247
4790000	0.8210720167471821
4800000	0.8210788055798848
4810000	0.8210855735075282
4820000	0.821092320637764
4830000	0.8210990470775689
4840000	0.8211057529330659
4850000	0.8211124383096486
4860000	0.8211191033119498
4870000	0.8211257480438648
4880000	0.821132372608516
4890000	0.8211389771083595
4900000	0.8211455616450277
4910000	0.8211521263194961
4920000	0.8211586712320152
4930000	0.8211651964821123
4940000	0.8211717021686316
4950000	0.8211781883897038
4960000	0.8211846552427391
4970000	0.8211911028245552
4980000	0.821197531231241
4990000	0.8212039405581886
5000000	0.821210330900126
5010000	0.8212167023511863
5020000	0.8212230550048097
5030000	0.8212293889537605
5040000	0.8212357042901998
5050000	0.8212420011056516
5060000	0.8212482794909761
5070000	0.8212545395364558
5080000	0.8212607813317301
5090000	0.8212670049658142
5100000	0.8212732105271233
5110000	0.8212793981034718
5120000	0.821285567782112
5130000	0.8212917196496223
5140000	0.8212978537920721
5150000	0.8213039702948679
5160000	0.8213100692429456
5170000	0.8213161507206171
5180000	0.8213222148115785
5190000	0.8213282615990046
5200000	0.8213342911655515
5210000	0.8213403035932844
5220000	0.8213462989636577
5230000	0.8213522773577242
5240000	0.8213582388559162
5250000	0.821364183538095
5260000	0.821370111483664
5270000	0.8213760227714392
5280000	0.8213819174797969
5290000	0.8213877956865498
5300000	0.8213936574689462
5310000	0.8213995029038101
5320000	0.8214053320674379
5330000	0.8214111450356256
5340000	0.8214169418836645
5350000	0.8214227226863622
5360000	0.8214284875180407
5370000	0.821434236452554
5380000	0.8214399695632169
5390000	0.8214456869229781
5400000	0.8214513886042099
5410000	0.8214570746788854
5420000	0.8214627452184786
5430000	0.8214684002940129
5440000	0.8214740399760783
5450000	0.821479664334798
5460000	0.8214852734398302
5470000	0.821490867360428
5480000	0.8214964461653389
5490000	0.8215020099229602
5500000	0.821507558701229
5510000	0.8215130925675767
5520000	0.8215186115891021
5530000	0.8215241158324744
5540000	0.8215296053638768
5550000	0.8215350802491229
5560000	0.8215405405536373
5570000	0.821545986342392
5580000	0.8215514176799604
5590000	0.8215568346305058
5600000	0.8215622372578233
5610000	0.8215676256253337
5620000	0.8215729997959882
5630000	0.8215783598323878
5640000	0.821583705796734
5650000	0.8215890377508797
5660000	0.8215943557562856
5670000	0.8215996598740073
5680000	0.8216049501647076
5690000	0.8216102266887871
5700000	0.8216154895061235
5710000	0.8216207386763901
5720000	0.8216259742587384
5730000	0.8216311963120642
5740000	0.8216364048949076
5750000	0.8216416000654019
5760000	0.8216467818813461
5770000	0.821651950400174
5780000	0.8216571056790378
5790000	0.8216622477746756
5800000	0.8216673767435311
5810000	0.8216724926416635
5820000	0.8216775955248679
5830000	0.8216826854484963
5840000	0.8216877624677016
5850000	0.8216928266372163
5860000	0.8216978780114501
5870000	0.821702916644544
5880000	0.821707942590238
5890000	0.8217129559020898
5900000	0.8217179566332027
5910000	0.8217229448363985
5920000	0.8217279205642356
5930000	0.8217328838689468
5940000	0.8217378348024221
5950000	0.8217427734162621
5960000	0.8217476997618091
5970000	0.8217526138900992
5980000	0.8217575158517777
5990000	0.8217624056973161
6000000	0.8217672834767833
6010000	0.8217721492401105
6020000	0.8217770030367417
6030000	0.8217818449159973
6040000	0.8217866749268313
6050000	0.8217914931179631
6060000	0.8217962995377861
6070000	0.8218010942344509
6080000	0.8218058772557741
6090000	0.8218106486494261
6100000	0.82181540846264
6110000	0.8218201567425099
6120000	0.8218248935358029
6130000	0.8218296188890069
6140000	0.8218343328484319
6150000	0.8218390354599898
6160000	0.8218437267694682
6170000	0.821848406822274
6180000	0.8218530756636839
6190000	0.8218577333385921
6200000	0.8218623798917596
6210000	0.8218670153676001
6220000	0.8218716398103503
6230000	0.8218762532639543
6240000	0.8218808557720991
6250000	0.8218854473782871
6260000	0.8218900281257281
6270000	0.8218945980574017
6280000	0.8218991572160845
6290000	0.8219037056442725
6300000	0.8219082433842394
6310000	0.8219127704780083
6320000	0.8219172869674496
6330000	0.8219217928940694
6340000	0.8219262882992605
6350000	0.8219307732241584
6360000	0.8219352477096513
6370000	0.8219397117963985
6380000	0.8219441655248909
6390000	0.8219486089353171
6400000	0.8219530420677477
6410000	0.8219574649619235
6420000	0.821961877657471
6430000	0.8219662801937424
6440000	0.8219706726098863
6450000	0.8219750549448183
6460000	0.8219794272373154
6470000	0.8219837895258915
6480000	0.8219881418488957
6490000	0.8219924842443604
6500000	0.8219968167502384
6510000	0.8220011394042348
6520000	0.8220054522438571
6530000	0.8220097553064032
6540000	0.8220140486289691
6550000	0.8220183322485013
6560000	0.8220226062016134
6570000	0.822026870524923
6580000	0.822031125254723
6590000	0.8220353704271354
6600000	0.8220396060780756
6610000	0.8220438322433524
6620000	0.8220480489584726
6630000	0.8220522562588577
6640000	0.8220564541796709
6650000	0.8220606427559279
6660000	0.8220648220224329
6670000	0.8220689920138637
6680000	0.8220731527646302
6690000	0.8220773043090565
6700000	0.8220814466812513
6710000	0.8220855799151148
6720000	0.8220897040443808
6730000	0.8220938191026945
6740000	0.8220979251233755
6750000	0.8221020221396937
6760000	0.8221061101846905
6770000	0.8221101892912542
6780000	0.8221142594921472
6790000	0.8221183208198738
6800000	0.8221223733068364
6810000	0.8221264169852253
6820000	0.8221304518871189
6830000	0.822134478044437
6840000	0.8221384954888906
6850000	0.8221425042520217
6860000	0.8221465043652277
6870000	0.8221504958598062
6880000	0.822154478766813
6890000	0.8221584531171966
6900000	0.8221624189417207
6910000	0.8221663762709905
6920000	0.8221703251354875
6930000	0.8221742655655699
6940000	0.8221781975913192
6950000	0.8221821212427955
6960000	0.8221860365498743
6970000	0.8221899435422036
6980000	0.8221938422494154
6990000	0.8221977327008881
7000000	0.8222016149258771
7010000	0.8222054889535314
7020000	0.8222093548128484
7030000	0.822213212532604
7040000	0.8222170621415185
7050000	0.822220903668156
7060000	0.8222247371409902
7070000	0.8222285625881474
7080000	0.8222323800378195
7090000	0.8222361895180887
7100000	0.8222399910566659
7110000	0.8222437846813506
7120000	0.822247570419744
7130000	0.8222513482992839
7140000	0.8222551183472062
7150000	0.8222588805907742
7160000	0.8222626350570588
7170000	0.8222663817728713
7180000	0.8222701207651211
7190000	0.8222738520604018
7200000	0.8222775756852309
7210000	0.8222812916660244
7220000	0.8222850000290758
7230000	0.8222887008005122
7240000	0.8222923940063431
7250000	0.8222960796725228
7260000	0.8222997578247526
7270000	0.8223034284887026
7280000	0.8223070916899142
7290000	0.8223107474537846
7300000	0.8223143958055854
7310000	0.822318036770479
7320000	0.8223216703735471
7330000	0.8223252966396375
7340000	0.8223289155936465
7350000	0.8223325272601787
7360000	0.8223361316638553
7370000	0.8223397288290908
7380000	0.8223433187802621
7390000	0.8223469015416071
7400000	0.8223504771372103
7410000	0.8223540455910278
7420000	0.8223576069270004
7430000	0.822361161168893
7440000	0.8223647083403687
7450000	0.8223682484649945
7460000	0.8223717815661225
7470000	0.8223753076671523
7480000	0.8223788267913368
7490000	0.822382338961746
7500000	0.822385844201383
7510000	0.8223893425331701
7520000	0.8223928339798778
7530000	0.8223963185642409
7540000	0.822399796308799
7550000	0.8224032672360709
7560000	0.8224067313683633
7570000	0.8224101887280225
7580000	0.8224136393371971
7590000	0.8224170832179308
7600000	0.822420520392229
7610000	0.8224239508819732
7620000	0.8224273747088704
7630000	0.8224307918946253
7640000	0.8224342024608194
7650000	0.822437606428885
7660000	0.8224410038202603
7670000	0.8224443946561402
7680000	0.8224477789577818
7690000	0.822451156746212
7700000	0.8224545280424582
7710000	0.8224578928673834
7720000	0.822461251241828
7730000	0.8224646031864802
7740000	0.822467948721937
7750000	0.8224712878687133
7760000	0.8224746206472782
7770000	0.8224779470779495
7780000	0.8224812671809745
7790000	0.8224845809764852
7800000	0.8224878884845319
7810000	0.8224911897251732
7820000	0.8224944847182453
7830000	0.8224977734835356
7840000	0.8225010560407809
7850000	0.8225043324095914
7860000	0.8225076026094866
7870000	0.8225108666599423
7880000	0.8225141245802912
7890000	0.8225173763898525
7900000	0.8225206221078165
7910000	0.8225238617532524
7920000	0.8225270953452216
7930000	0.8225303229026514
7940000	0.8225335444444046
7950000	0.8225367599892341
7960000	0.8225399695558602
7970000	0.8225431731628967
7980000	0.8225463708288403
7990000	0.8225495625721924
8000000	0.8225527484112678
8010000	0.8225559283643855
8020000	0.8225591024497907
8030000	0.8225622706855219
8040000	0.8225654330897392
8050000	0.8225685896803592
8060000	0.8225717404752731
8070000	0.8225748854923094
8080000	0.8225780247491901
8090000	0.822581158263658
8100000	0.8225842860532153
8110000	0.8225874081354043
8120000	0.8225905245276978
8130000	0.8225936352474184
8140000	0.822596740311889
8150000	0.8225998397383034
8160000	0.8226029335438262
8170000	0.8226060217455181
8180000	0.8226091043603291
8190000	0.8226121814052808
8200000	0.8226152528971482
8210000	0.8226183188527713
8220000	0.8226213792887946
8230000	0.8226244342219471
8240000	0.8226274836686949
8250000	0.822630527645609
8260000	0.8226335661690808
8270000	0.822636599255539
8280000	0.8226396269211802
8290000	0.8226426491823303
8300000	0.8226456660550281
8310000	0.8226486775554824
8320000	0.8226516836996564
8330000	0.8226546845034428
8340000	0.8226576799828346
8350000	0.8226606701536237
8360000	0.8226636550315479
8370000	0.822666634632298
8380000	0.8226696089714849
8390000	0.8226725780646669
8400000	0.8226755419274056
8410000	0.8226785005750621
8420000	0.8226814540229964
8430000	0.8226844022865746
8440000	0.8226873453809586
8450000	0.8226902833214245
8460000	0.8226932161230082
8470000	0.8226961438007986
8480000	0.8226990663697515
8490000	0.8227019838448468
8500000	0.8227048962409096
8510000	0.8227078035727955
8520000	0.8227107058551522
8530000	0.8227136031027963
8540000	0.8227164953302977
8550000	0.8227193825521886
8560000	0.8227222647830054
8570000	0.8227251420372456
8580000	0.8227280143292137
8590000	0.822730881673319
8600000	0.8227337440837819
8610000	0.8227366015748199
8620000	0.8227394541606394
8630000	0.8227423018552816
8640000	0.8227451446728757
8650000	0.8227479826273381
8660000	0.8227508157326251
8670000	0.8227536440025724
8680000	0.8227564674510794
8690000	0.8227592860918207
8700000	0.8227620999386054
8710000	0.8227649090050134
8720000	0.8227677133046704
8730000	0.8227705128511568
8740000	0.8227733076579137
8750000	0.8227760977384022
8760000	0.822778883105979
8770000	0.8227816637740246
8780000	0.8227844397558068
8790000	0.8227872110645642
8800000	0.8227899777133946
8810000	0.8227927397155178
8820000	0.822795497083941
8830000	0.8227982498317122
8840000	0.8228009979717812
8850000	0.8228037415170818
8860000	0.8228064804804512
8870000	0.8228092148747755
8880000	0.8228119447127344
8890000	0.82281467000709
8900000	0.8228173907704961
8910000	0.8228201070156145
8920000	0.8228228187549307
8930000	0.8228255260010019
8940000	0.8228282287662908
8950000	0.8228309270632443
8960000	0.8228336209042191
8970000	0.8228363103015282
8980000	0.822838995267422
8990000	0.822841675814217
9000000	0.8228443519539824
9010000	0.8228470236989518
9020000	0.8228496910611427
9030000	0.8228523540526729
9040000	0.822855012685452
9050000	0.8228576669715029
9060000	0.8228603169226496
9070000	0.8228629625508235
9080000	0.822865603867786
9090000	0.822868240885303
9100000	0.8228708736151207
9110000	0.8228735020689295
9120000	0.8228761262583413
9130000	0.8228787461949147
9140000	0.8228813618902674
9150000	0.82288397335582
9160000	0.8228865806030768
9170000	0.822889183643412
9180000	0.8228917824882287
9190000	0.8228943771488646
9200000	0.8228969676365295
9210000	0.8228995539625489
9220000	0.8229021361380646
9230000	0.8229047141742699
9240000	0.8229072880822281
9250000	0.8229098578730926
9260000	0.8229124235577969
9270000	0.8229149851474193
9280000	0.822917542652847
9290000	0.8229200960849999
9300000	0.8229226454547638
9310000	0.8229251907729238
9320000	0.8229277320503224
9330000	0.8229302692976406
9340000	0.8229328025256197
9350000	0.8229353317449322
9360000	0.8229378569661977
9370000	0.8229403781999614
9380000	0.8229428954568208
9390000	0.8229454087471922
9400000	0.8229479180816861
9410000	0.8229504234706441
9420000	0.8229529249244861
9430000	0.8229554224535145
9440000	0.8229579160681131
9450000	0.8229604057784929
9460000	0.8229628915949118
9470000	0.8229653735276431
9480000	0.8229678515867009
9490000	0.8229703257823402
9500000	0.8229727961246303
9510000	0.8229752626235737
9520000	0.8229777252891942
9530000	0.8229801841315366
9540000	0.8229826391604449
9550000	0.8229850903859135
9560000	0.8229875378177529
9570000	0.8229899814658213
9580000	0.8229924213399042
9590000	0.8229948574497862
9600000	0.8229972898051344
9610000	0.8229997184157347
9620000	0.8230021432911744
9630000	0.8230045644410989
9640000	0.8230069818750989
9650000	0.8230093956027472
9660000	0.8230118056334716
9670000	0.823014211976858
9680000	0.8230166146422923
9690000	0.8230190136392552
9700000	0.8230214089770735
9710000	0.8230238006650861
9720000	0.8230261887126616
9730000	0.8230285731290438
9740000	0.8230309539234807
9750000	0.8230333311052085
9760000	0.8230357046834181
9770000	0.8230380746671557
9780000	0.8230404410657091
9790000	0.8230428038880311
9800000	0.8230451631432512
9810000	0.8230475188402964
9820000	0.8230498709882699
9830000	0.823052219596044
9840000	0.8230545646726076
9850000	0.8230569062268043
9860000	0.8230592442674833
9870000	0.8230615788035258
9880000	0.8230639098436805
9890000	0.8230662373967843
9900000	0.8230685614715171
9910000	0.8230708820766133
9920000	0.8230731992207123
9930000	0.8230755129125148
9940000	0.82307782316058
9950000	0.8230801299735189
9960000	0.8230824333598887
9970000	0.8230847333282365
9980000	0.8230870298870417
9990000	0.8230893230447434
10000000	0.8230916128098018


==> generated-data/amp-variational-gnuplot.txt <==
10000	0.533027162079487
20000	0.6010410274598668
30000	0.6344534213034705
40000	0.6555415759199461
50000	0.670501839662549
60000	0.6818697780745194
70000	0.6909098157316446
80000	0.6983353123188025
90000	0.7045845151149848
100000	0.709944057526346
110000	0.7146106479521491
120000	0.7187245325222824
130000	0.7223888542783728
140000	0.7256814486877452
150000	0.7286623438403705
160000	0.7313787031163977
170000	0.73386818311077
180000	0.7361612755735948
190000	0.7382829785327187
200000	0.7402540129551674
210000	0.7420917244597467
220000	0.7438107623218364
230000	0.7454235981314413
240000	0.7469409271152678
250000	0.748371982326632
260000	0.7497247832625222
270000	0.7510063345272171
280000	0.7522227860133917
290000	0.7533795631308372
300000	0.7544814734994454
310000	0.7555327949849098
320000	0.7565373488228968
330000	0.7574985607342519
340000	0.7584195122997333
350000	0.7593029843814545
360000	0.7601514940095975
370000	0.7609673258683209
380000	0.7617525592932748
390000	0.7625090915194834
400000	0.7632386577812814
410000	0.7639428487570833
420000	0.7646231257647039
430000	0.7652808340429372
440000	0.7659172143984927
450000	0.7665334134513759
460000	0.7671304926742092
470000	0.7677094363901343
480000	0.7682711588684947
490000	0.7688165106364262
500000	0.7693462841069597
510000	0.7698612186096089
520000	0.7703620048971604
530000	0.7708492891920589
540000	0.7713236768270807
550000	0.7717857355276168
560000	0.7722359983766118
570000	0.7726749664978739
580000	0.7731031114889007
590000	0.773520877630451
600000	0.7739286838967334
610000	0.7743269257871692
620000	0.7747159769981966
630000	0.7750961909513945
640000	0.7754679021923302
650000	0.7758314276728846
660000	0.7761870679283801
670000	0.7765351081595807
680000	0.7768758192285381
690000	0.7772094585762919
700000	0.7775362710695831
710000	0.7778564897829955
720000	0.7781703367222759
730000	0.7784780234940014
740000	0.7787797519262458
750000	0.779075714644432
760000	0.7793660956061573
770000	0.7796510705984048
780000	0.779930807700237
790000	0.7802054677137726
800000	0.7804752045659893
810000	0.7807401656836649
820000	0.7810004923435542
830000	0.7812563199997201
840000	0.7815077785897593
850000	0.7817549928215174
860000	0.781998082441749
870000	0.7822371624880522
880000	0.7824723435252988
890000	0.7827037318676757
900000	0.7829314297873645
910000	0.783155535710801
920000	0.7833761444033789
930000	0.7835933471433977
940000	0.7838072318859871
950000	0.7840178834176839
960000	0.7842253835022879
970000	0.7844298110185728
980000	0.7846312420903853
990000	0.7848297502096245
1000000	0.7850254063525614
1010000	0.7852182790899174
1020000	0.7854084346910988
1030000	0.7855959372229468
1040000	0.7857808486433455
1050000	0.7859632288899985
1060000	0.7861431359646697
1070000	0.7863206260131574
1080000	0.7864957534012578
1090000	0.7866685707869518
1100000	0.7868391291890364
1110000	0.7870074780524065
1120000	0.7871736653101782
1130000	0.7873377374428341
1140000	0.7874997395345564
1150000	0.787659715326906
1160000	0.7878177072699956
1170000	0.7879737565712905
1180000	0.7881279032421701
1190000	0.7882801861423689
1200000	0.78843064302241
1210000	0.788579310564139
1220000	0.7887262244194572
1230000	0.7888714192473475
1240000	0.7890149287492838
1250000	0.7891567857031039
1260000	0.7892970219954256
1270000	0.78943566865268
1280000	0.7895727558708305
1290000	0.7897083130438443
1300000	0.7898423687909736
1310000	0.789974950982913
1320000	0.7901060867668791
1330000	0.7902358025906691
1340000	0.7903641242257466
1350000	0.7904910767894009
1360000	0.7906166847660215
1370000	0.7907409720275332
1380000	0.7908639618530264
1390000	0.7909856769476229
1400000	0.7911061394606118
1410000	0.7912253710028864
1420000	0.7913433926637172
1430000	0.7914602250268887
1440000	0.7915758881862278
1450000	0.7916904017605526
1460000	0.7918037849080659
1470000	0.7919160563402173
1480000	0.792027234335059
1490000	0.7921373367501134
1500000	0.792246381034778
1510000	0.7923543842422832
1520000	0.7924613630412245
1530000	0.7925673337266858
1540000	0.7926723122309702
1550000	0.7927763141339578
1560000	0.7928793546731004
1570000	0.792981448753074
1580000	0.7930826109550972
1590000	0.7931828555459348
1600000	0.7932821964865935
1610000	0.7933806474407269
1620000	0.7934782217827578
1630000	0.793574932605731
1640000	0.7936707927289058
1650000	0.7937658147051002
1660000	0.7938600108277938
1670000	0.7939533931380003
1680000	0.7940459734309193
1690000	0.7941377632623741
1700000	0.7942287739550423
1710000	0.794319016604492
1720000	0.7944085020850258
1730000	0.7944972410553408
1740000	0.7945852439640146
1750000	0.7946725210548196
1760000	0.7947590823718731
1770000	0.7948449377646314
1780000	0.7949300968927302
1790000	0.7950145692306789
1800000	0.7950983640724139
1810000	0.7951814905357134
1820000	0.7952639575664848
1830000	0.7953457739429197
1840000	0.7954269482795311
1850000	0.7955074890310692
1860000	0.7955874044963245
1870000	0.7956667028218201
1880000	0.7957453920053971
1890000	0.7958234798996988
1900000	0.7959009742155524
1910000	0.7959778825252577
1920000	0.796054212265781
1930000	0.7961299707418601
1940000	0.7962051651290218
1950000	0.7962798024765165
1960000	0.7963538897101706
1970000	0.7964274336351602
1980000	0.79650044093871
1990000	0.7965729181927177
2000000	0.7966448718563071
2010000	0.7967163082783131
2020000	0.7967872336996993
2030000	0.7968576542559107
2040000	0.796927575979165
2050000	0.7969970048006819
2060000	0.7970659465528552
2070000	0.797134406971366
2080000	0.7972023916972426
2090000	0.7972699062788662
2100000	0.797336956173924
2110000	0.7974035467513143
2120000	0.7974696832929997
2130000	0.7975353709958166
2140000	0.7976006149732349
2150000	0.7976654202570777
2160000	0.7977297917991932
2170000	0.7977937344730891
2180000	0.7978572530755232
2190000	0.7979203523280558
2200000	0.7979830368785638
2210000	0.7980453113027178
2220000	0.7981071801054225
2230000	0.7981686477222222
2240000	0.798229718520673
2250000	0.7982903968016809
2260000	0.7983506868008083
2270000	0.7984105926895494
2280000	0.798470118576574
2290000	0.7985292685089447
2300000	0.7985880464733017
2310000	0.7986464563970224
2320000	0.7987045021493526
2330000	0.798762187542513
2340000	0.7988195163327771
2350000	0.7988764922215272
2360000	0.7989331188562844
2370000	0.7989893998317154
2380000	0.7990453386906167
2390000	0.799100938924876
2400000	0.7991562039764115
2410000	0.7992111372380919
2420000	0.799265742054633
2430000	0.7993200217234764
2440000	0.799373979495648
2450000	0.7994276185765972
2460000	0.7994809421270178
2470000	0.7995339532636511
2480000	0.7995866550600712
2490000	0.7996390505474527
2500000	0.799691142715323
2510000	0.7997429345122968
2520000	0.799794428846796
2530000	0.7998456285877535
2540000	0.7998965365653021
2550000	0.7999471555714489
2560000	0.7999974883607354
2570000	0.8000475376508827
2580000	0.8000973061234253
2590000	0.8001467964243291
2600000	0.8001960111645983
2610000	0.8002449529208685
2620000	0.8002936242359889
2630000	0.8003420276195911
2640000	0.8003901655486462
2650000	0.8004380404680123
2660000	0.8004856547909682
2670000	0.8005330108997388
2680000	0.8005801111460078
2690000	0.8006269578514211
2700000	0.8006735533080804
2710000	0.8007198997790256
2720000	0.8007659994987089
2730000	0.8008118546734584
2740000	0.8008574674819344
2750000	0.8009028400755733
2760000	0.8009479745790267
2770000	0.8009928730905886
2780000	0.8010375376826164
2790000	0.8010819704019434
2800000	0.8011261732702815
2810000	0.8011701482846186
2820000	0.8012138974176071
2830000	0.8012574226179445
2840000	0.8013007258107481
2850000	0.801343808897921
2860000	0.8013866737585125
2870000	0.8014293222490708
2880000	0.8014717562039897
2890000	0.8015139774358474
2900000	0.8015559877357417
2910000	0.8015977888736158
2920000	0.8016393825985798
2930000	0.8016807706392264
2940000	0.8017219547039397
2950000	0.8017629364811997
2960000	0.8018037176398791
2970000	0.8018442998295375
2980000	0.8018846846807074
2990000	0.8019248738051773
3000000	0.8019648687962684
3010000	0.802004671229106
3020000	0.8020442826608882
3030000	0.8020837046311462
3040000	0.8021229386620036
3050000	0.8021619862584284
3060000	0.8022008489084826
3070000	0.8022395280835654
3080000	0.8022780252386532
3090000	0.8023163418125363
3100000	0.8023544792280489
3110000	0.8023924388922977
3120000	0.8024302221968849
3130000	0.8024678305181279
3140000	0.8025052652172757
3150000	0.8025425276407201
3160000	0.8025796191202046
3170000	0.8026165409730297
3180000	0.8026532945022538
3190000	0.802689880996891
3200000	0.8027263017321066
3210000	0.8027625579694073
3220000	0.8027986509568306
3230000	0.8028345819291279
3240000	0.8028703521079487
3250000	0.8029059627020169
3260000	0.8029414149073087
3270000	0.8029767099072245
3280000	0.8030118488727583
3290000	0.803046832962667
3300000	0.803081663323632
3310000	0.803116341090424
3320000	0.8031508673860596
3330000	0.8031852433219594
3340000	0.8032194699981012
3350000	0.8032535485031722
3360000	0.8032874799147169
3370000	0.8033212652992848
3380000	0.8033549057125746
3390000	0.8033884021995752
3400000	0.8034217557947066
3410000	0.8034549675219567
3420000	0.8034880383950165
3430000	0.8035209694174139
3440000	0.8035537615826438
3450000	0.803586415874298
3460000	0.8036189332661918
3470000	0.8036513147224886
3480000	0.8036835611978235
3490000	0.8037156736374239
3500000	0.8037476529772295
3510000	0.8037795001440082
3520000	0.8038112160554737
3530000	0.8038428016203975
3540000	0.8038742577387218
3550000	0.8039055853016696
3560000	0.8039367851918536
3570000	0.8039678582833828
3580000	0.8039988054419682
3590000	0.8040296275250265
3600000	0.804060325381782
3610000	0.8040908998533675
3620000	0.8041213517729238
3630000	0.8041516819656965
3640000	0.8041818912491334
3650000	0.8042119804329781
3660000	0.8042419503193642
3670000	0.8042718017029069
3680000	0.8043015353707934
3690000	0.8043311521028731
3700000	0.8043606526717448
3710000	0.8043900378428435
3720000	0.8044193083745258
3730000	0.8044484650181546
3740000	0.8044775085181816
3750000	0.804506439612229
3760000	0.8045352590311704
3770000	0.80456396749921
3780000	0.8045925657339612
3790000	0.8046210544465229
3800000	0.8046494343415564
3810000	0.8046777061173609
3820000	0.8047058704659455
3830000	0.8047339280731036
3840000	0.8047618796184846
3850000	0.804789725775664
3860000	0.8048174672122139
3870000	0.8048451045897713
3880000	0.8048726385641063
3890000	0.8049000697851894
3900000	0.8049273988972561
3910000	0.8049546265388736
3920000	0.8049817533430044
3930000	0.8050087799370688
3940000	0.8050357069430084
3950000	0.805062534977347
3960000	0.8050892646512519
3970000	0.8051158965705927
3980000	0.8051424313360016
3990000	0.8051688695429313
4000000	0.8051952117817113
4010000	0.8052214586376063
4020000	0.8052476106908715
4030000	0.8052736685168067
4040000	0.8052996326858128
4050000	0.8053255037634433
4060000	0.8053512823104589
4070000	0.8053769688828789
4080000	0.8054025640320333
4090000	0.8054280683046129
4100000	0.8054534822427204
4110000	0.8054788063839197
4120000	0.8055040412612839
4130000	0.8055291874034456
4140000	0.8055542453346415
4150000	0.8055792155747628
4160000	0.8056040986393984
4170000	0.8056288950398831
4180000	0.8056536052833416
4190000	0.8056782298727333
4200000	0.8057027693068959
4210000	0.8057272240805902
4220000	0.8057515946845407
4230000	0.8057758816054805
4240000	0.8058000853261915
4250000	0.8058242063255456
4260000	0.8058482450785467
4270000	0.8058722020563692
4280000	0.8058960777263994
4290000	0.8059198725522729
4300000	0.8059435869939153
4310000	0.8059672215075786
4320000	0.8059907765458804
4330000	0.80601425255784
4340000	0.8060376499889155
4350000	0.8060609692810411
4360000	0.8060842108726617
4370000	0.8061073751987687
4380000	0.8061304626909355
4390000	0.8061534737773512
4400000	0.8061764088828559
4410000	0.8061992684289732
4420000	0.8062220528339442
4430000	0.8062447625127602
4440000	0.8062673978771955
4450000	0.8062899593358384
4460000	0.8063124472941248
4470000	0.8063348621543677
4480000	0.8063572043157892
4490000	0.8063794741745504
4500000	0.806401672123782
4510000	0.8064237985536142
4520000	0.8064458538512063
4530000	0.8064678384007745
4540000	0.8064897525836228
4550000	0.8065115967781695
4560000	0.8065333713599769
4570000	0.8065550767017773
4580000	0.8065767131735022
4590000	0.8065982811423079
4600000	0.8066197809726033
4610000	0.8066412130260762
4620000	0.8066625776617183
4630000	0.8066838752358534
4640000	0.8067051061021603
4650000	0.8067262706116998
4660000	0.806747369112939
4670000	0.8067684019517761
4680000	0.8067893694715648
4690000	0.8068102720131383
4700000	0.8068311099148325
4710000	0.8068518835125114
4720000	0.8068725931395879
4730000	0.8068932391270489
4740000	0.8069138218034764
4750000	0.8069343414950714
4760000	0.8069547985256749
4770000	0.8069751932167905
4780000	0.8069955258876064
4790000	0.8070157968550157
4800000	0.8070360064336392
4810000	0.8070561549358449
4820000	0.8070762426717699
4830000	0.8070962699493403
4840000	0.8071162370742908
4850000	0.8071361443501871
4860000	0.807155992078443
4870000	0.8071757805583413
4880000	0.8071955100870535
4890000	0.8072151809596584
4900000	0.807234793469161
4910000	0.8072543479065118
4920000	0.8072738445606247
4930000	0.8072932837183959
4940000	0.8073126656647214
4950000	0.8073319906825156
4960000	0.807351259052729
4970000	0.8073704710543651
4980000	0.8073896269644981
4990000	0.8074087270582907
5000000	0.8074277716090098
5010000	0.8074467608880447
5020000	0.8074656951649222
5030000	0.8074845747073247
5040000	0.8075033997811052
5050000	0.8075221706503037
5060000	0.8075408875771635
5070000	0.8075595508221464
5080000	0.8075781606439484
5090000	0.8075967172995155
5100000	0.8076152210440589
5110000	0.8076336721310688
5120000	0.8076520708123316
5130000	0.8076704173379428
5140000	0.8076887119563217
5150000	0.8077069549142275
5160000	0.8077251464567715
5170000	0.8077432868274328
5180000	0.8077613762680711
5190000	0.8077794150189417
5200000	0.8077974033187084
5210000	0.8078153414044575
5220000	0.8078332295117108
5230000	0.807851067874439
5240000	0.8078688567250756
5250000	0.8078865962945284
5260000	0.8079042868121942
5270000	0.8079219285059696
5280000	0.8079395216022653
5290000	0.8079570663260176
5300000	0.8079745629007014
5310000	0.8079920115483411
5320000	0.8080094124895247
5330000	0.8080267659434144
5340000	0.8080440721277584
5350000	0.8080613312589036
5360000	0.8080785435518061
5370000	0.8080957092200437
5380000	0.8081128284758264
5390000	0.8081299015300085
5400000	0.808146928592099
5410000	0.808163909870273
5420000	0.8081808455713829
5430000	0.8081977359009686
5440000	0.8082145810632684
5450000	0.8082313812612304
5460000	0.8082481366965218
5470000	0.80826484756954
5480000	0.8082815140794225
5490000	0.8082981364240578
5500000	0.8083147148000948
5510000	0.8083312494029526
5520000	0.8083477404268316
5530000	0.8083641880647215
5540000	0.8083805925084129
5550000	0.8083969539485056
5560000	0.8084132725744185
5570000	0.8084295485743989
5580000	0.8084457821355321
5590000	0.8084619734437504
5600000	0.8084781226838424
5610000	0.8084942300394623
5620000	0.8085102956931376
5630000	0.8085263198262799
5640000	0.808542302619192
5650000	0.808558244251078
5660000	0.8085741449000508
5670000	0.8085900047431409
5680000	0.8086058239563059
5690000	0.8086216027144373
5700000	0.8086373411913697
5710000	0.808653039559889
5720000	0.8086686979917405
5730000	0.8086843166576365
5740000	0.8086998957272652
5750000	0.8087154353692977
5760000	0.8087309357513963
5770000	0.8087463970402224
5780000	0.8087618194014436
5790000	0.8087772029997423
5800000	0.808792547998822
5810000	0.8088078545614159
5820000	0.8088231228492937
5830000	0.8088383530232691
5840000	0.8088535452432071
5850000	0.808868699668031
5860000	0.8088838164557299
5870000	0.8088988957633654
5880000	0.8089139377470791
5890000	0.8089289425620989
5900000	0.8089439103627464
5910000	0.8089588413024432
5920000	0.8089737355337183
5930000	0.8089885932082145
5940000	0.8090034144766944
5950000	0.8090181994890486
5960000	0.8090329483942998
5970000	0.8090476613406118
5980000	0.8090623384752942
5990000	0.809076979944809
6000000	0.8090915858947773
6010000	0.8091061564699856
6020000	0.8091206918143914
6030000	0.8091351920711294
6040000	0.8091496573825181
6050000	0.8091640878900653
6060000	0.809178483734474
6070000	0.8091928450556487
6080000	0.809207171992701
6090000	0.809221464683955
6100000	0.8092357232669538
6110000	0.8092499478784647
6120000	0.809264138654485
6130000	0.8092782957302472
6140000	0.8092924192402251
6150000	0.8093065093181393
6160000	0.8093205660969616
6170000	0.8093345897089217
6180000	0.8093485802855118
6190000	0.8093625379574924
6200000	0.8093764628548965
6210000	0.8093903551070363
6220000	0.8094042148425069
6230000	0.8094180421891927
6240000	0.8094318372742716
6250000	0.8094456002242197
6260000	0.8094593311648179
6270000	0.8094730302211551
6280000	0.8094866975176337
6290000	0.8095003331779749
6300000	0.8095139373252227
6310000	0.8095275100817496
6320000	0.8095410515692605
6330000	0.8095545619087976
6340000	0.8095680412207454
6350000	0.8095814896248349
6360000	0.809594907240148
6370000	0.8096082941851233
6380000	0.8096216505775584
6390000	0.8096349765346164
6400000	0.8096482721728292
6410000	0.809661537608102
6420000	0.8096747729557182
6430000	0.809687978330343
6440000	0.8097011538460281
6450000	0.8097142996162153
6460000	0.809727415753742
6470000	0.8097405023708437
6480000	0.8097535595791596
6490000	0.8097665874897357
6500000	0.8097795862130291
6510000	0.8097925558589126
6520000	0.8098054965366777
6530000	0.809818408355039
6540000	0.8098312914221385
6550000	0.8098441458455491
6560000	0.8098569717322782
6570000	0.8098697691887722
6580000	0.80988253832092
6590000	0.809895279234056
6600000	0.8099079920329652
6610000	0.8099206768218858
6620000	0.8099333337045138
6630000	0.8099459627840051
6640000	0.8099585641629815
6650000	0.8099711379435317
6660000	0.8099836842272166
6670000	0.809996203115072
6680000	0.8100086947076128
6690000	0.8100211591048356
6700000	0.810033596406223
6710000	0.8100460067107457
6720000	0.8100583901168675
6730000	0.810070746722548
6740000	0.8100830766252454
6750000	0.8100953799219198
6760000	0.8101076567090382
6770000	0.810119907082575
6780000	0.8101321311380179
6790000	0.8101443289703685
6800000	0.8101565006741482
6810000	0.810168646343399
6820000	0.8101807660716881
6830000	0.8101928599521102
6840000	0.8102049280772907
6850000	0.810216970539389
6860000	0.810228987430102
6870000	0.8102409788406653
6880000	0.8102529448618584
6890000	0.8102648855840062
6900000	0.8102768010969825
6910000	0.8102886914902122
6920000	0.8103005568526757
6930000	0.8103123972729097
6940000	0.8103242128390119
6950000	0.8103360036386428
6960000	0.8103477697590284
6970000	0.8103595112869638
6980000	0.8103712283088151
6990000	0.8103829209105228
7000000	0.8103945891776034
7010000	0.8104062331951536
7020000	0.8104178530478521
7030000	0.8104294488199618
7040000	0.8104410205953338
7050000	0.8104525684574085
7060000	0.810464092489219
7070000	0.8104755927733939
7080000	0.8104870693921589
7090000	0.8104985224273401
7100000	0.8105099519603665
7110000	0.8105213580722719
7120000	0.810532740843698
7130000	0.8105441003548964
7140000	0.8105554366857313
7150000	0.810566749915682
7160000	0.8105780401238444
7170000	0.810589307388935
7180000	0.8106005517892916
7190000	0.8106117734028767
7200000	0.8106229723072795
7210000	0.810634148579718
7220000	0.8106453022970418
7230000	0.8106564335357336
7240000	0.8106675423719119
7250000	0.8106786288813338
7260000	0.8106896931393961
7270000	0.8107007352211381
7280000	0.8107117552012437
7290000	0.8107227531540439
7300000	0.8107337291535183
7310000	0.8107446832732974
7320000	0.8107556155866658
7330000	0.810766526166562
7340000	0.810777415085583
7350000	0.8107882824159848
7360000	0.8107991282296849
7370000	0.8108099525982646
7380000	0.8108207555929703
7390000	0.8108315372847166
7400000	0.810842297744087
7410000	0.810853037041337
7420000	0.8108637552463958
7430000	0.8108744524288676
7440000	0.8108851286580343
7450000	0.8108957840028571
7460000	0.8109064185319783
7470000	0.8109170323137238
7480000	0.810927625416104
7490000	0.8109381979068165
7500000	0.8109487498532477
7510000	0.8109592813224744
7520000	0.810969792381266
7530000	0.8109802830960859
7540000	0.8109907535330942
7550000	0.811001203758148
7560000	0.8110116338368043
7570000	0.811022043834322
7580000	0.8110324338156625
7590000	0.8110428038454923
7600000	0.8110531539881843
7610000	0.8110634843078202
7620000	0.8110737948681912
7630000	0.8110840857328006
7640000	0.8110943569648644
7650000	0.8111046086273146
7660000	0.8111148407827994
7670000	0.8111250534936851
7680000	0.8111352468220585
7690000	0.8111454208297276
7700000	0.8111555755782238
7710000	0.8111657111288031
7720000	0.8111758275424481
7730000	0.8111859248798692
7740000	0.8111960032015062
7750000	0.8112060625675303
7760000	0.8112161030378451
7770000	0.8112261246720883
7780000	0.8112361275296336
7790000	0.811246111669591
7800000	0.8112560771508104
7810000	0.8112660240318809
7820000	0.8112759523711333
7830000	0.8112858622266419
7840000	0.8112957536562253
7850000	0.8113056267174483
7860000	0.8113154814676229
7870000	0.81132531796381
7880000	0.8113351362628207
7890000	0.8113449364212183
7900000	0.8113547184953185
7910000	0.8113644825411914
7920000	0.811374228614664
7930000	0.8113839567713195
7940000	0.8113936670664998
7950000	0.8114033595553072
7960000	0.8114130342926049
7970000	0.8114226913330187
7980000	0.8114323307309383
7990000	0.8114419525405192
8000000	0.8114515568156823
8010000	0.8114611436101173
8020000	0.8114707129772831
8030000	0.811480264970408
8040000	0.811489799642493
8050000	0.8114993170463113
8060000	0.8115088172344109
8070000	0.8115183002591148
8080000	0.8115277661725228
8090000	0.8115372150265125
8100000	0.8115466468727409
8110000	0.8115560617626447
8120000	0.8115654597474431
8130000	0.811574840878137
8140000	0.8115842052055118
8150000	0.8115935527801377
8160000	0.8116028836523714
8170000	0.8116121978723572
8180000	0.8116214954900272
8190000	0.8116307765551039
8200000	0.8116400411171003
8210000	0.8116492892253218
8220000	0.8116585209288665
8230000	0.8116677362766269
8240000	0.8116769353172908
8250000	0.8116861180993428
8260000	0.8116952846710643
8270000	0.811704435080536
8280000	0.8117135693756382
8290000	0.8117226876040518
8300000	0.8117317898132593
8310000	0.8117408760505471
8320000	0.8117499463630041
8330000	0.8117590007975256
8340000	0.8117680394008124
8350000	0.8117770622193721
8360000	0.8117860692995207
8370000	0.8117950606873835
8380000	0.8118040364288956
8390000	0.8118129965698035
8400000	0.8118219411556657
8410000	0.811830870231854
8420000	0.811839783843554
8430000	0.8118486820357671
8440000	0.81185756485331
8450000	0.8118664323408167
8460000	0.8118752845427394
8470000	0.8118841215033494
8480000	0.8118929432667374
8490000	0.8119017498768155
8500000	0.811910541377317
8510000	0.8119193178117986
8520000	0.8119280792236402
8530000	0.8119368256560466
8540000	0.8119455571520475
8550000	0.8119542737544998
8560000	0.8119629755060871
8570000	0.8119716624493215
8580000	0.811980334626544
8590000	0.8119889920799256
8600000	0.8119976348514683
8610000	0.8120062629830054
8620000	0.8120148765162035
8630000	0.8120234754925622
8640000	0.8120320599534152
8650000	0.8120406299399319
8660000	0.8120491854931172
8670000	0.8120577266538132
8680000	0.8120662534626996
8690000	0.8120747659602944
8700000	0.8120832641869554
8710000	0.81209174818288
8720000	0.8121002179881072
8730000	0.812108673642517
8740000	0.8121171151858326
8750000	0.8121255426576206
8760000	0.8121339560972916
8770000	0.8121423555441007
8780000	0.8121507410371498
8790000	0.8121591126153865
8800000	0.8121674703176062
8810000	0.812175814182452
8820000	0.8121841442484161
8830000	0.8121924605538402
8840000	0.8122007631369166
8850000	0.8122090520356884
8860000	0.8122173272880506
8870000	0.8122255889317511
8880000	0.8122338370043911
8890000	0.8122420715434255
8900000	0.8122502925861644
8910000	0.8122585001697735
8920000	0.8122666943312742
8930000	0.8122748751075454
8940000	0.8122830425353236
8950000	0.8122911966512036
8960000	0.8122993374916394
8970000	0.8123074650929444
8980000	0.8123155794912933
8990000	0.812323680722721
9000000	0.8123317688231249
9010000	0.8123398438282649
9020000	0.8123479057737639
9030000	0.8123559546951089
9040000	0.8123639906276512
9050000	0.8123720136066078
9060000	0.8123800236670611
9070000	0.8123880208439604
9080000	0.8123960051721218
9090000	0.8124039766862297
9100000	0.8124119354208368
9110000	0.8124198814103649
9120000	0.8124278146891057
9130000	0.8124357352912212
9140000	0.8124436432507446
9150000	0.8124515386015806
9160000	0.8124594213775062
9170000	0.8124672916121713
9180000	0.8124751493390998
9190000	0.8124829945916889
9200000	0.8124908274032114
9210000	0.8124986478068146
9220000	0.8125064558355226
9230000	0.8125142515222357
9240000	0.812522034899731
9250000	0.8125298060006638
9260000	0.8125375648575675
9270000	0.8125453115028547
9280000	0.8125530459688172
9290000	0.8125607682876268
9300000	0.8125684784913362
9310000	0.8125761766118792
9320000	0.8125838626810715
9330000	0.8125915367306108
9340000	0.812599198792078
9350000	0.8126068488969375
9360000	0.8126144870765374
9370000	0.8126221133621108
9380000	0.8126297277847754
9390000	0.812637330375535
9400000	0.8126449211652792
9410000	0.8126525001847849
9420000	0.8126600674647155
9430000	0.8126676230356231
9440000	0.8126751669279471
9450000	0.8126826991720169
9460000	0.8126902197980501
9470000	0.8126977288361552
9480000	0.8127052263163304
9490000	0.8127127122684652
9500000	0.8127201867223406
9510000	0.8127276497076291
9520000	0.8127351012538963
9530000	0.8127425413906001
9540000	0.8127499701470923
9550000	0.8127573875526184
9560000	0.8127647936363186
9570000	0.8127721884272276
9580000	0.812779571954276
9590000	0.8127869442462899
9600000	0.8127943053319922
9610000	0.8128016552400021
9620000	0.812808993998837
9630000	0.8128163216369111
9640000	0.8128236381825376
9650000	0.8128309436639283
9660000	0.8128382381091939
9670000	0.8128455215463453
9680000	0.812852794003293
9690000	0.812860055507849
9700000	0.8128673060877252
9710000	0.8128745457705355
9720000	0.8128817745837965
9730000	0.8128889925549259
9740000	0.8128961997112453
9750000	0.812903396079979
9760000	0.8129105816882554
9770000	0.8129177565631067
9780000	0.8129249207314705
9790000	0.8129320742201884
9800000	0.812939217056008
9810000	0.8129463492655832
9820000	0.8129534708754735
9830000	0.8129605819121456
9840000	0.8129676824019731
9850000	0.8129747723712377
9860000	0.8129818518461286
9870000	0.8129889208527437
9880000	0.8129959794170896
9890000	0.8130030275650822
9900000	0.8130100653225474
9910000	0.8130170927152203
9920000	0.8130241097687475
9930000	0.8130311165086858
9940000	0.8130381129605035
9950000	0.8130450991495806
9960000	0.8130520751012089
9970000	0.813059040840593
9980000	0.8130659963928502
9990000	0.8130729417830109
10000000	0.8130798770360195


==> generated-data/amp-watanabe-gnuplot.txt <==
10000 0.48454
11000 0.51239
12000 0.50156
13000 0.55935
14000 0.54474
15000 0.53281
16000 0.58569
17000 0.58205
18000 0.59115
19000 0.59061
20000 0.58627
21000 0.61234
22000 0.62624
23000 0.62191
24000 0.60954
25000 0.62095
26000 0.63222
27000 0.65758
28000 0.68004
29000 0.64369
30000 0.66486
31000 0.65839
32000 0.65552
33000 0.67502
34000 0.67121
35000 0.65685
36000 0.68829
37000 0.67339
38000 0.66461
39000 0.69401
40000 0.71121
41000 0.68443
42000 0.69815
43000 0.68992
44000 0.67374
45000 0.6907
46000 0.69623
47000 0.70983
48000 0.72028
49000 0.71891
50000 0.70158
51000 0.71846
52000 0.70875
53000 0.72184
54000 0.72386
55000 0.70277
56000 0.71794
57000 0.71936
58000 0.70704
59000 0.72494
60000 0.72966
61000 0.72753
62000 0.73006
63000 0.72842
64000 0.7318
65000 0.73222
66000 0.72741
67000 0.7211
68000 0.74003
69000 0.73082
70000 0.74108
71000 0.72397
72000 0.73472
73000 0.74449
74000 0.7482
75000 0.75249
76000 0.7553
77000 0.73794
78000 0.74115
79000 0.7494
80000 0.73942
81000 0.75444
82000 0.77536
83000 0.75074
84000 0.75264
85000 0.74602
86000 0.75622
87000 0.73564
88000 0.7554
89000 0.75088
90000 0.76491
91000 0.76691
92000 0.75015
93000 0.762
94000 0.76115
95000 0.75369
96000 0.76655
97000 0.75607
98000 0.75987
99000 0.75984
100000 0.76494
110000 0.76406
120000 0.76582
130000 0.78516
140000 0.7838
150000 0.78822
160000 0.77843
170000 0.79903
180000 0.79736
190000 0.79595
200000 0.79984
210000 0.81377
220000 0.81435
230000 0.81317
240000 0.81189
250000 0.81908
260000 0.81767
270000 0.8182
280000 0.82084
290000 0.81421
300000 0.82178
310000 0.81956
320000 0.82525
330000 0.83178
340000 0.82571
350000 0.8318
360000 0.83543
370000 0.83478
380000 0.83281
390000 0.83403
400000 0.8393
410000 0.84315
420000 0.83904
430000 0.83843
440000 0.83915
450000 0.84709
460000 0.84205
470000 0.84546
480000 0.84831
490000 0.84322
500000 0.8395
510000 0.85199
520000 0.85159
530000 0.85494
540000 0.84795
550000 0.8533
560000 0.85012
570000 0.85285
580000 0.85136
590000 0.85932
600000 0.85577
610000 0.85533
620000 0.85624
630000 0.85441
640000 0.85649
650000 0.85463
660000 0.85398
670000 0.85704
680000 0.85782
690000 0.85746
700000 0.86609
710000 0.85881
720000 0.85964
730000 0.86459
740000 0.86045
750000 0.86288
760000 0.86049
770000 0.863
780000 0.86538
790000 0.8643
800000 0.86683
810000 0.86406
820000 0.86249
830000 0.86422
840000 0.86737
850000 0.86448
860000 0.86735
870000 0.86537
880000 0.86896
890000 0.86687
900000 0.86513
910000 0.87067
920000 0.86513
930000 0.86886
940000 0.86872
950000 0.86412
960000 0.87177
970000 0.86597
980000 0.86747
990000 0.87286
1000000 0.87403
1010000 0.86882
1020000 0.87367
1030000 0.87467
1040000 0.87084
1050000 0.86817
1060000 0.87421
1070000 0.87511
1080000 0.87203
1090000 0.8749
1100000 0.87383
1110000 0.87126
1120000 0.87275
1130000 0.87353
1140000 0.87718
1150000 0.87413
1160000 0.87901
1170000 0.87321
1180000 0.87839
1190000 0.87612
1200000 0.8767
1210000 0.8754
1220000 0.87441
1230000 0.87351
1240000 0.87455
1250000 0.87641
1260000 0.8733
1270000 0.87465
1280000 0.87555
1290000 0.87794
1300000 0.8772
1310000 0.87889
1320000 0.87488
1330000 0.87874
1340000 0.88011
1350000 0.87947
1360000 0.87998
1370000 0.8802
1380000 0.88016
1390000 0.88043
1400000 0.87931
1410000 0.88041
1420000 0.87669
1430000 0.88141
1440000 0.8823
1450000 0.87906
1460000 0.88105
1470000 0.87981
1480000 0.87783
1490000 0.87989
1500000 0.87869
1510000 0.88325
1520000 0.87941
1530000 0.88155
1540000 0.87795
1550000 0.88051
1560000 0.88444
1570000 0.88467
1580000 0.8841
1590000 0.8845
1600000 0.88117
1610000 0.88349
1620000 0.88362
1630000 0.88206
1640000 0.88492
1650000 0.88671
1660000 0.88617
1670000 0.88462
1680000 0.88108
1690000 0.88501
1700000 0.88417
1710000 0.88412
1720000 0.88147
1730000 0.88339
1740000 0.88489
1750000 0.88373
1760000 0.88732
1770000 0.88394
1780000 0.88801
1790000 0.88716
1800000 0.88646
1810000 0.88635
1820000 0.88675
1830000 0.88451
1840000 0.88719
1850000 0.88707
1860000 0.88785
1870000 0.88414
1880000 0.888
1890000 0.88436
1900000 0.88965
1910000 0.8837
1920000 0.88856
1930000 0.88363
1940000 0.88914
1950000 0.88821
1960000 0.88617
1970000 0.88986
1980000 0.88765
1990000 0.88799
2000000 0.88926
2010000 0.88734
2020000 0.89012
2030000 0.88796
2040000 0.88867
2050000 0.89208
2060000 0.89219
2070000 0.88846
2080000 0.88573
2090000 0.88821
2100000 0.88934
2110000 0.88994
2120000 0.88933
2130000 0.88952
2140000 0.88806
2150000 0.89094
2160000 0.88971
2170000 0.88859
2180000 0.8896
2190000 0.88996
2200000 0.89195
2210000 0.89194
2220000 0.89452
2230000 0.88945
2240000 0.88843
2250000 0.89282
2260000 0.89045
2270000 0.89262
2280000 0.88983
2290000 0.88779
2300000 0.89124
2310000 0.89063
2320000 0.89108
2330000 0.89346
2340000 0.89184
2350000 0.89382
2360000 0.89132
2370000 0.89231
2380000 0.89431
2390000 0.89464
2400000 0.89275
2410000 0.89295
2420000 0.89239
2430000 0.89166
2440000 0.88929
2450000 0.89178
2460000 0.89449
2470000 0.89424
2480000 0.89049
2490000 0.89115
2500000 0.89473
2510000 0.89123
2520000 0.89421
2530000 0.89258
2540000 0.89418
2550000 0.89247
2560000 0.89306
2570000 0.89086
2580000 0.89308
2590000 0.89322
2600000 0.89239
2610000 0.89405
2620000 0.89597
2630000 0.893
2640000 0.89722
2650000 0.89292
2660000 0.8924
2670000 0.89298
2680000 0.89449
2690000 0.89157
2700000 0.89504
2710000 0.8971
2720000 0.89566
2730000 0.89249
2740000 0.89478
2750000 0.89536
2760000 0.89435
2770000 0.89325
2780000 0.89344
2790000 0.89546
2800000 0.89816
2810000 0.8967
2820000 0.89423
2830000 0.89682
2840000 0.89332
2850000 0.89603
2860000 0.89631
2870000 0.89662
2880000 0.89627
2890000 0.89658
2900000 0.89577
2910000 0.8944
2920000 0.896
2930000 0.89695
2940000 0.89621
2950000 0.89476
2960000 0.89531
2970000 0.89555
2980000 0.89692
2990000 0.89585
3000000 0.89842
3010000 0.89669
3020000 0.89776
3030000 0.89681
3040000 0.89513
3050000 0.89608
3060000 0.89552
3070000 0.89803
3080000 0.8958
3090000 0.89896
3100000 0.89683
3110000 0.89418
3120000 0.89587
3130000 0.89664
3140000 0.89914
3150000 0.89648
3160000 0.89624
3170000 0.89681
3180000 0.89806
3190000 0.89794
3200000 0.89688
3210000 0.89795
3220000 0.89956
3230000 0.8984
3240000 0.89686
3250000 0.89987
3260000 0.89838
3270000 0.89714
3280000 0.89882
3290000 0.89887
3300000 0.89709
3310000 0.90017
3320000 0.89771
3330000 0.89828
3340000 0.90003
3350000 0.89891
3360000 0.89964
3370000 0.89834
3380000 0.90048
3390000 0.8986
3400000 0.89947
3410000 0.89916
3420000 0.90063
3430000 0.90431
3440000 0.9
3450000 0.90095
3460000 0.90088
3470000 0.89749
3480000 0.90039
3490000 0.90024
3500000 0.89757
3510000 0.90051
3520000 0.90224
3530000 0.90131
3540000 0.89946
3550000 0.89992
3560000 0.89889
3570000 0.90237
3570000 0.89994
3580000 0.89999
3590000 0.90125
3600000 0.89918
3610000 0.9011
3620000 0.89942
3630000 0.90178
3640000 0.89773
3650000 0.89899
3660000 0.90081
3670000 0.89955
3680000 0.90087
3690000 0.89885
3700000 0.90176
3710000 0.90021
3720000 0.89943
3730000 0.90119
3740000 0.90203
3750000 0.90059
3760000 0.8994
3770000 0.90337
3780000 0.90009
3790000 0.90169
3800000 0.89945
3810000 0.90282
3820000 0.89816
3830000 0.90055
3840000 0.90255
3850000 0.90274
3860000 0.90139
3870000 0.90224
3880000 0.9011
3890000 0.90148
3900000 0.90257
3910000 0.90111
3920000 0.90361
3930000 0.90564
3940000 0.90269
3950000 0.9038
3960000 0.9004
3970000 0.903
3980000 0.90211
3990000 0.90011
4000000 0.90361
4010000 0.90406
4020000 0.90225
4030000 0.90207
4040000 0.9025
4050000 0.90102
4060000 0.90447
4070000 0.90176
4080000 0.90431
4090000 0.90154
4100000 0.90214
4110000 0.90138
4120000 0.9004
4130000 0.90415
4140000 0.9019
4150000 0.902
4160000 0.90354
4170000 0.90431
4180000 0.90259
4190000 0.901
4200000 0.90157
4210000 0.90313
4220000 0.90397
4230000 0.90236
4240000 0.90425
4250000 0.90296
4260000 0.90377
4270000 0.90361
4280000 0.90116
4290000 0.90157
4300000 0.90358
4310000 0.90336
4320000 0.90229
4330000 0.90322
4340000 0.90461
4350000 0.90201
4360000 0.90231
4370000 0.90426
4380000 0.90493
4390000 0.90442
4400000 0.90181
4410000 0.9057
4420000 0.90283
4430000 0.9063
4440000 0.90295
4450000 0.90406
4460000 0.90464
4470000 0.90387
4480000 0.90349
4490000 0.90452
4500000 0.90433
4510000 0.90355
4520000 0.90201
4530000 0.9061
4540000 0.90266
4550000 0.90292
4560000 0.90597
4570000 0.90224
4580000 0.90259
4590000 0.90425
4600000 0.90434
4610000 0.90309
4620000 0.90381
4630000 0.90598
4640000 0.90451
4650000 0.90283
4660000 0.90571
4670000 0.90489
4680000 0.90489
4690000 0.9048
4700000 0.90384
4710000 0.90378
4720000 0.90537
4730000 0.90473
4740000 0.90485
4750000 0.90383
4760000 0.90271
4770000 0.90447
4780000 0.9058
4790000 0.90488
4800000 0.90355
4810000 0.90578
4820000 0.90391
4830000 0.90545
4840000 0.9073
4850000 0.90298
4860000 0.90711
4870000 0.90474
4880000 0.90585
4890000 0.90463
4900000 0.90371
4910000 0.90511
4920000 0.9054
4930000 0.90558
4940000 0.90653
4950000 0.91004
4960000 0.90686
4970000 0.90708
4980000 0.90555
4990000 0.90427
5000000 0.90786
5010000 0.90752
5020000 0.90557
5030000 0.9058
5040000 0.90638
5050000 0.90543
5060000 0.90489
5070000 0.90357
5080000 0.90763
5090000 0.90522
5100000 0.9053
5110000 0.9061
5120000 0.90815
5130000 0.90562
5140000 0.90459
5150000 0.90609
5160000 0.90727
5170000 0.90442
5180000 0.90676
5190000 0.90642
5200000 0.90505
5210000 0.90665
5220000 0.90591
5230000 0.90745
5240000 0.90525
5250000 0.90515
5260000 0.90462
5270000 0.90719
5280000 0.90796
5290000 0.90627
5300000 0.90676
5310000 0.90901
5320000 0.9058
5330000 0.90573
5340000 0.90631
5350000 0.90616
5360000 0.90758
5370000 0.90542
5380000 0.90766
5390000 0.90632
5400000 0.9046
5410000 0.90642
5420000 0.90721
5430000 0.90523
5440000 0.90482
5450000 0.90623
5460000 0.90632
5470000 0.9082
5480000 0.90726
5490000 0.90671
5500000 0.90699
5510000 0.90622
5520000 0.90969
5530000 0.90593
5540000 0.90685
5550000 0.91031
5560000 0.90791
5570000 0.90866
5580000 0.9068
5590000 0.90813
5600000 0.90742
5610000 0.90889
5620000 0.908
5630000 0.90513
5640000 0.90674
5650000 0.90709
5660000 0.90686
5670000 0.90814
5680000 0.90642
5690000 0.90873
5700000 0.90812
5710000 0.90699
5720000 0.90754
5730000 0.90874
5740000 0.90788
5750000 0.90948
5760000 0.90733
5770000 0.90651
5780000 0.90886
5790000 0.90818
5800000 0.90818
5810000 0.90754
5820000 0.90997
5830000 0.90824
5840000 0.90687
5850000 0.90647
5860000 0.90769
5870000 0.91024
5880000 0.9069
5890000 0.90885
5900000 0.90913
5910000 0.90924
5920000 0.90981
5930000 0.90823
5940000 0.90783
5950000 0.90848
5960000 0.90659
5970000 0.90657
5980000 0.9077
5990000 0.90947
6000000 0.90739
6010000 0.90835
6020000 0.90844
6030000 0.90975
6040000 0.90955
6050000 0.91033
6060000 0.90964
6070000 0.90831
6080000 0.9092
6090000 0.91005
6100000 0.90717
6110000 0.90864
6120000 0.91107
6130000 0.90922
6140000 0.90782
6150000 0.90757
6160000 0.90879
6170000 0.90883
6180000 0.90854
6190000 0.90893
6200000 0.90951
6210000 0.90866
6220000 0.90968
6230000 0.90819
6240000 0.90946
6250000 0.90867
6260000 0.90884
6270000 0.9097
6280000 0.90823
6290000 0.91117
6300000 0.90948
6310000 0.90875
6320000 0.90989
6330000 0.91154
6340000 0.9092
6350000 0.90899
6360000 0.91031
6370000 0.90998
6380000 0.90745
6390000 0.90998
6400000 0.90766
6410000 0.90971
6420000 0.90836
6430000 0.91058
6440000 0.9084
6450000 0.91069
6460000 0.9096
6470000 0.90898
6480000 0.91128
6490000 0.90952
6500000 0.91194
6510000 0.90991
6520000 0.90942
6530000 0.91069
6540000 0.90942
6550000 0.91053
6560000 0.91122
6570000 0.90963
6580000 0.90839
6590000 0.91137
6600000 0.90876
6610000 0.90982
6620000 0.91091
6630000 0.90829
6640000 0.91099
6650000 0.91038
6660000 0.91067
6670000 0.90885
6680000 0.91007
6690000 0.90958
6700000 0.9103
6710000 0.90915
6720000 0.91069
6730000 0.9113
6740000 0.91049
6750000 0.91038
6760000 0.91025
6770000 0.91029
6780000 0.9109
6790000 0.90837
6800000 0.90936
6810000 0.90931
6820000 0.91098
6830000 0.90921
6840000 0.91131
6850000 0.91069
6860000 0.91139
6870000 0.91051
6880000 0.91279
6890000 0.90978
6900000 0.91253
6910000 0.91027
6920000 0.90964
6930000 0.91065
6940000 0.90931
6950000 0.91107
6960000 0.91118
6970000 0.90956
6980000 0.9119
6990000 0.90969
7000000 0.9112
7010000 0.91084
7020000 0.91042
7030000 0.91213
7040000 0.91026
7050000 0.91117
7060000 0.91274
7070000 0.9104
7080000 0.91013
7090000 0.91113
7100000 0.91183
7110000 0.91183
7120000 0.91144
7130000 0.91144
7140000 0.9098
7150000 0.90904
7160000 0.91317
7170000 0.9123
7180000 0.91166
7190000 0.91011
7200000 0.91149
7210000 0.91108
7220000 0.91
7230000 0.91077
7240000 0.91046
7250000 0.91158
7260000 0.91043
7270000 0.91163
7280000 0.9116
7290000 0.9123
7300000 0.91148
7310000 0.91131
7320000 0.90962
7330000 0.91025
7340000 0.91173
7350000 0.91259
7360000 0.91326
7370000 0.91161
7380000 0.91259
7390000 0.91223
7400000 0.91136
7410000 0.91236
7420000 0.91233
7430000 0.91103
7440000 0.91272
7450000 0.91054
7460000 0.91177
7470000 0.91235
7480000 0.91052
7490000 0.91107
7500000 0.91165
7510000 0.91033
7520000 0.91139
7530000 0.91187
7540000 0.91195
7550000 0.91273
7560000 0.91151
7570000 0.91342
7580000 0.91256
7590000 0.91197
7600000 0.91091
7610000 0.91085
7620000 0.91176
7630000 0.91188
7640000 0.91158
7650000 0.91398
7660000 0.91228
7670000 0.91351
7680000 0.91339
7690000 0.9126
7700000 0.91137
7710000 0.91309
7720000 0.91113
7730000 0.90999
7740000 0.91278
7750000 0.91343
7760000 0.91302
7770000 0.91159
7780000 0.91233
7790000 0.91251
7800000 0.91396
7810000 0.91275
7820000 0.91295
7830000 0.91279
7840000 0.91196
7850000 0.91449
7860000 0.91505
7870000 0.91359
7880000 0.914
7890000 0.91392
7900000 0.91409
7910000 0.91278
7920000 0.91199
7930000 0.91075
7940000 0.91402
7950000 0.91207
7960000 0.91441
7970000 0.91278
7980000 0.91143
7990000 0.91259
8000000 0.91184
8010000 0.9123
8020000 0.91269
8030000 0.91277
8040000 0.91249
8050000 0.91304
8060000 0.91507
8070000 0.91457
8080000 0.91151
8090000 0.91257
8100000 0.91285
8110000 0.9139
8120000 0.91403
8130000 0.9132
8140000 0.9134
8150000 0.91468
8160000 0.91306
8170000 0.91319
8180000 0.91322
8190000 0.91415
8200000 0.91323
8210000 0.91359
8220000 0.91307
8230000 0.91325
8240000 0.91213
8250000 0.91194
8260000 0.91271
8270000 0.91248
8280000 0.91422
8290000 0.9123
8300000 0.91459
8310000 0.91445
8320000 0.91415
8330000 0.9136
8340000 0.91227
8350000 0.91418
8360000 0.91236
8370000 0.91339
8380000 0.9128
8390000 0.91203
8400000 0.91397
8410000 0.91369
8420000 0.91141
8430000 0.91127
8440000 0.91353
8450000 0.91421
8460000 0.91385
8470000 0.91493
8480000 0.91327
8490000 0.91302
8500000 0.91335
8510000 0.91317
8520000 0.91373
8530000 0.91353
8540000 0.91301
8550000 0.91412
8560000 0.91402
8570000 0.91334
8580000 0.91321
8590000 0.91385
8600000 0.91523
8610000 0.91366
8620000 0.91265
8630000 0.91557
8640000 0.91492
8650000 0.91436
8660000 0.9126
8670000 0.91353
8680000 0.91366
8690000 0.9127
8700000 0.91442
8710000 0.91417
8720000 0.91404
8730000 0.91401
8740000 0.91529
8750000 0.91476
8760000 0.91458
8770000 0.91378
8780000 0.912
8790000 0.91446
8800000 0.91582
8810000 0.91432
8820000 0.91504
8830000 0.9138
8840000 0.91506
8850000 0.91465
8860000 0.91466
8870000 0.9149
8880000 0.91497
8890000 0.9133
8900000 0.91495
8910000 0.91441
8920000 0.91402
8930000 0.9136
8940000 0.91447
8950000 0.91597
8960000 0.91312
8970000 0.91296
8980000 0.91478
8990000 0.91643
9000000 0.91366
9010000 0.91428
9020000 0.91405
9030000 0.91506
9040000 0.91504
9050000 0.91252
9060000 0.91483
9070000 0.91705
9080000 0.91382
9090000 0.9151
9100000 0.91516
9110000 0.91441
9120000 0.91608
9130000 0.91598
9140000 0.91603
9150000 0.91548
9160000 0.91557
9170000 0.91506
9180000 0.91339
9190000 0.91447
9200000 0.91612
9210000 0.9131
9220000 0.91556
9230000 0.91343
9240000 0.91607
9250000 0.91407
9260000 0.91623
9270000 0.9151
9280000 0.91525
9290000 0.91621
9300000 0.91338
9310000 0.91427
9320000 0.91359
9330000 0.9164
9340000 0.91537
9350000 0.91566
9360000 0.91611
9370000 0.91503
9380000 0.91546
9390000 0.9162
9400000 0.91608
9410000 0.91294
9420000 0.9156
9430000 0.9149
9440000 0.91466
9450000 0.91461
9460000 0.91425
9470000 0.91711
9480000 0.91309
9490000 0.91586
9500000 0.91529
9510000 0.91518
9520000 0.91637
9530000 0.91628
9540000 0.91466
9550000 0.9146
9560000 0.91531
9570000 0.91548
9580000 0.9166
9590000 0.91515
9600000 0.91576
9610000 0.91453
9620000 0.91607
9630000 0.91511
9640000 0.91481
9650000 0.91428
9660000 0.91565
9670000 0.91566
9680000 0.91599
9690000 0.91502
9700000 0.9147
9710000 0.91579
9720000 0.91628
9730000 0.91599
9740000 0.91464
9750000 0.91596
9760000 0.91501
9770000 0.91457
9780000 0.91486
9790000 0.91643
9800000 0.91426
9810000 0.9149
9820000 0.91535
9830000 0.91616
9840000 0.91676
9850000 0.91562
9860000 0.91393
9870000 0.91603
9880000 0.91607
9890000 0.91719
9900000 0.9148
9910000 0.9142
9920000 0.91592
9930000 0.91653
9940000 0.91716
9950000 0.91635
9960000 0.91574
9970000 0.916
9980000 0.91516
9990000 0.91537
10000000 0.91605


==> generated-data/dep-chernoff-gnuplot.txt <==
10000	0.6203809093889558
20000	0.6484820409921666
30000	0.6607440765047651
40000	0.667992909414639
50000	0.6729123425268254
60000	0.6765289995782655
70000	0.6793310407615354
80000	0.6815839914672901
90000	0.6834462345974517
100000	0.6850188424307118
110000	0.6863697355644484
120000	0.6875464618267363
130000	0.6885834304628768
140000	0.6895062368058376
150000	0.6903343660208936
160000	0.6910829480422509
170000	0.6917639335509297
180000	0.6923869039174092
190000	0.6929596425247546
200000	0.6934885463173026
210000	0.6939789278172952
220000	0.6944352404651527
230000	0.6948612492704003
240000	0.6952601617935357
250000	0.6956347299131043
260000	0.6959873297771761
270000	0.6963200252578894
280000	0.6966346187427068
290000	0.6969326923606274
300000	0.697215641236698
310000	0.697484701066996
320000	0.6977409707721336
330000	0.6979854313575093
340000	0.6982189616903132
350000	0.6984423517716791
360000	0.6986563139606877
370000	0.6988614925135254
380000	0.6990584717285516
390000	0.6992477829320833
400000	0.6994299104945616
410000	0.6996052970325091
420000	0.6997743479231775
430000	0.6999374352367423
440000	0.7000949011728329
450000	0.7002470610734226
460000	0.700394206072636
470000	0.7005366054338621
480000	0.7006745086170765
490000	0.7008081471121718
500000	0.7009377360691683
510000	0.7010634757512758
520000	0.7011855528330814
530000	0.7013041415630961
540000	0.7014194048069884
550000	0.7015314949857892
560000	0.701640554921266
570000	0.7017467185992619
580000	0.7018501118601794
590000	0.701950853023966
600000	0.7020490534589263
610000	0.702144818097516
620000	0.7022382459066439
630000	0.7023294303166311
640000	0.7024184596130995
650000	0.7025054172953862
660000	0.7025903824049622
670000	0.7026734298267955
680000	0.7027546305660612
690000	0.7028340520027707
700000	0.702911758126171
710000	0.7029878097510893
720000	0.7030622647173596
730000	0.7031351780743976
740000	0.7032066022518298
750000	0.7032765872176265
760000	0.7033451806246692
770000	0.70341242794678
780000	0.703478372605228
790000	0.703543056086214
800000	0.7036065180503606
810000	0.7036687964346724
820000	0.7037299275476234
830000	0.7037899461579563
840000	0.7038488855775556
850000	0.7039067777390628
860000	0.7039636532682894
870000	0.7040195415522974
880000	0.7040744708029782
890000	0.7041284681168326
900000	0.7041815595309607
910000	0.7042337700757129
920000	0.704285123824322
930000	0.7043356439391951
940000	0.7043853527159182
950000	0.7044342716244532
960000	0.7044824213479942
970000	0.704529821819729
980000	0.7045764922573038
990000	0.7046224511956813
1000000	0.7046677165177933
1010000	0.7047123054839138
1020000	0.7047562347590979
1030000	0.7047995204394873
1040000	0.7048421780768698
1050000	0.7048842227021299
1060000	0.7049256688475636
1070000	0.7049665305679015
1080000	0.7050068214602176
1090000	0.7050465546829933
1100000	0.7050857429741041
1110000	0.7051243986679397
1120000	0.7051625337116896
1130000	0.7052001596808751
1140000	0.7052372877939239
1150000	0.705273928926454
1160000	0.7053100936243676
1170000	0.7053457921167969
1180000	0.7053810343281309
1190000	0.7054158298895138
1200000	0.7054501881500574
1210000	0.7054841181872333
1220000	0.705517628817014
1230000	0.7055507286034914
1240000	0.7055834258678663
1250000	0.7056157286975318
1260000	0.7056476449541973
1270000	0.7056791822820647
1280000	0.7057103481154071
1290000	0.7057411496860087
1300000	0.7057715940301117
1310000	0.7058016879952855
1320000	0.7058314382467282
1330000	0.7058608512735207
1340000	0.7058899333947213
1350000	0.7059186907647114
1360000	0.7059471293790238
1370000	0.7059752550793037
1380000	0.7060030735585966
1390000	0.7060305903658457
1400000	0.7060578109109434
1410000	0.7060847404688663
1420000	0.7061113841840636
1430000	0.7061377470746246
1440000	0.7061638340362496
1450000	0.706189649845953
1460000	0.7062151991658225
1470000	0.7062404865465851
1480000	0.7062655164308385
1490000	0.7062902931565873
1500000	0.7063148209600827
1510000	0.7063391039791207
1520000	0.7063631462558626
1530000	0.7063869517396624
1540000	0.7064105242898074
1550000	0.7064338676781169
1560000	0.7064569855914169
1570000	0.7064798816341454
1580000	0.706502559330588
1590000	0.7065250221271738
1600000	0.7065472733946243
1610000	0.7065693164302391
1620000	0.7065911544596769
1630000	0.7066127906392929
1640000	0.7066342280576359
1650000	0.7066554697376919
1660000	0.7066765186384096
1670000	0.7066973776564875
1680000	0.7067180496281429
1690000	0.7067385373305612
1700000	0.706758843483707
1710000	0.7067789707515533
1720000	0.7067989217437242
1730000	0.7068186990168401
1740000	0.7068383050760462
1750000	0.7068577423760586
1760000	0.7068770133226799
1770000	0.706896120274106
1780000	0.7069150655417982
1790000	0.706933851392041
1800000	0.706952480046831
1810000	0.7069709536851103
1820000	0.7069892744437177
1830000	0.707007444418509
1840000	0.7070254656654218
1850000	0.7070433402013412
1860000	0.7070610700049821
1870000	0.7070786570180286
1880000	0.7070961030835305
1890000	0.7071134101924788
1900000	0.7071305801214076
1910000	0.7071476146720872
1920000	0.7071645156132075
1930000	0.7071812846813467
1940000	0.7071979235816367
1950000	0.7072144339885165
1960000	0.7072308175464517
1970000	0.7072470758706338
1980000	0.7072632105474879
1990000	0.7072792231355621
2000000	0.7072951151660989
2010000	0.7073108881433927
2020000	0.7073265435458465
2030000	0.7073420828261024
2040000	0.7073575074118837
2050000	0.7073728187064775
2060000	0.707388018089262
2070000	0.7074031069161953
2080000	0.7074180865203146
2090000	0.7074329582123745
2100000	0.7074477232811369
2110000	0.7074623829939486
2120000	0.707476938597184
2130000	0.7074913913166422
2140000	0.7075057423580731
2150000	0.7075199929074839
2160000	0.7075341441316667
2170000	0.707548197178486
2180000	0.707562153177345
2190000	0.7075760132395845
2200000	0.7075897784587426
2210000	0.7076034499110729
2220000	0.7076170286557076
2230000	0.7076305157352182
2240000	0.7076439121757719
2250000	0.707657218987594
2260000	0.7076704371651233
2270000	0.7076835676874897
2280000	0.7076966115188033
2290000	0.7077095696082764
2300000	0.7077224428906806
2310000	0.7077352322866561
2320000	0.7077479387028345
2330000	0.7077605630321939
2340000	0.7077731061544229
2350000	0.707785568935906
2360000	0.7077979522302881
2370000	0.7078102568785207
2380000	0.7078224837091327
2390000	0.7078346335385466
2400000	0.7078467071711863
2410000	0.7078587053997429
2420000	0.7078706290055278
2430000	0.7078824787584935
2440000	0.7078942554174539
2450000	0.7079059597304969
2460000	0.7079175924349164
2470000	0.7079291542575975
2480000	0.7079406459151494
2490000	0.7079520681140563
2500000	0.7079634215508325
2510000	0.7079747069123344
2520000	0.7079859248758893
2530000	0.7079970761092983
2540000	0.7080081612712041
2550000	0.7080191810112709
2560000	0.7080301359700942
2570000	0.708041026779668
2580000	0.7080518540632703
2590000	0.7080626184358756
2600000	0.7080733205040324
2610000	0.7080839608661316
2620000	0.7080945401126775
2630000	0.7081050588262299
2640000	0.7081155175815265
2650000	0.7081259169458173
2660000	0.7081362574788066
2670000	0.7081465397328461
2680000	0.7081567642530803
2690000	0.7081669315775112
2700000	0.7081770422371657
2710000	0.7081870967561963
2720000	0.7081970956520015
2730000	0.7082070394353331
2740000	0.7082169286103837
2750000	0.7082267636749088
2760000	0.7082365451203816
2770000	0.7082462734319851
2780000	0.7082559490888334
2790000	0.708265572563985
2800000	0.7082751443246278
2810000	0.708284664831982
2820000	0.708294134541692
2830000	0.708303553903652
2840000	0.7083129233622389
2850000	0.7083222433563934
2860000	0.7083315143194898
2870000	0.70834073667988
2880000	0.7083499108604933
2890000	0.7083590372791948
2900000	0.708368116348802
2910000	0.708377148477147
2920000	0.7083861340671762
2930000	0.7083950735169635
2940000	0.7084039672198602
2950000	0.7084128155645688
2960000	0.7084216189351736
2970000	0.7084303777111678
2980000	0.7084390922676345
2990000	0.7084477629752539
3000000	0.7084563902003478
3010000	0.7084649743050153
3020000	0.7084735156470119
3030000	0.708482014580146
3040000	0.7084904714540234
3050000	0.7084988866142835
3060000	0.7085072604025268
3070000	0.7085155931565125
3080000	0.708523885210175
3090000	0.7085321368935638
3100000	0.7085403485330806
3110000	0.7085485204514692
3120000	0.7085566529677002
3130000	0.7085647463973381
3140000	0.7085728010523378
3150000	0.7085808172410677
3160000	0.7085887952687939
3170000	0.7085967354370767
3180000	0.7086046380443071
3190000	0.7086125033855728
3200000	0.7086203317527013
3210000	0.7086281234344146
3220000	0.7086358787161361
3230000	0.7086435978803247
3240000	0.7086512812063308
3250000	0.7086589289705065
3260000	0.7086665414462073
3270000	0.708674118903869
3280000	0.7086816616110805
3290000	0.7086891698324183
3300000	0.708696643829869
3310000	0.7087040838625298
3320000	0.7087114901867249
3330000	0.7087188630560917
3340000	0.7087262027217105
3350000	0.7087335094318605
3360000	0.7087407834324648
3370000	0.7087480249665643
3380000	0.7087552342750233
3390000	0.7087624115959466
3400000	0.7087695571651268
3410000	0.7087766712158806
3420000	0.7087837539791507
3430000	0.7087908056835
3440000	0.7087978265551546
3450000	0.708804816818082
3460000	0.7088117766939056
3470000	0.7088187064021569
3480000	0.7088256061599738
3490000	0.7088324761824372
3500000	0.7088393166823705
3510000	0.7088461278705764
3520000	0.708852909955685
3530000	0.708859663144341
3540000	0.7088663876410084
3550000	0.7088730836482213
3560000	0.708879751366499
3570000	0.708886390994416
3580000	0.708893002728554
3590000	0.7088995867635575
3600000	0.708906143292305
3610000	0.7089126725056363
3620000	0.7089191745926275
3630000	0.7089256497405736
3640000	0.7089320981348664
3650000	0.7089385199591118
3660000	0.7089449153953443
3670000	0.7089512846235408
3680000	0.708957627822255
3690000	0.7089639451681997
3700000	0.7089702368364412
3710000	0.7089765030004143
3720000	0.7089827438318594
3730000	0.7089889595009644
3740000	0.708995150176269
3750000	0.7090013160247985
3760000	0.7090074572119631
3770000	0.7090135739016181
3780000	0.7090196662562147
3790000	0.7090257344365947
3800000	0.7090317786021396
3810000	0.7090377989107772
3820000	0.7090437955189806
3830000	0.709049768581755
3840000	0.7090557182526831
3850000	0.7090616446841471
3860000	0.7090675480268555
3870000	0.709073428430286
3880000	0.7090792860426063
3890000	0.7090851210106024
3900000	0.7090909334796813
3910000	0.7090967235940231
3920000	0.7091024914970967
3930000	0.7091082373293672
3940000	0.7091139612317857
3950000	0.709119663343345
3960000	0.7091253438019443
3970000	0.7091310027442437
3980000	0.7091366403056443
3990000	0.7091422566204393
4000000	0.7091478518216867
4010000	0.7091534260412595
4020000	0.7091589794099136
4030000	0.709164512057312
4040000	0.7091700241118916
4050000	0.7091755157011257
4060000	0.7091809869511969
4070000	0.7091864379873698
4080000	0.7091918689336619
4090000	0.7091972799132801
4100000	0.7092026710481116
4110000	0.709208042459124
4120000	0.7092133942663076
4130000	0.709218726588522
4140000	0.7092240395436537
4150000	0.7092293332486409
4160000	0.7092346078194631
4170000	0.7092398633709367
4180000	0.7092451000171974
4190000	0.7092503178711681
4200000	0.7092555170449578
4210000	0.7092606976497602
4220000	0.7092658597957592
4230000	0.7092710035923001
4240000	0.7092761291477689
4250000	0.7092812365697172
4260000	0.7092863259647441
4270000	0.7092913974386232
4280000	0.7092964510962012
4290000	0.7093014870415686
4300000	0.70930650537795
4310000	0.7093115062075913
4320000	0.7093164896320421
4330000	0.7093214557520202
4340000	0.7093264046673938
4350000	0.7093313364772154
4360000	0.7093362512797807
4370000	0.7093411491725834
4380000	0.7093460302523317
4390000	0.709350894614944
4400000	0.7093557423556024
4410000	0.7093605735687152
4420000	0.7093653883479741
4430000	0.7093701867862905
4440000	0.7093749689758337
4450000	0.7093797350081169
4460000	0.7093844849738372
4470000	0.7093892189630434
4480000	0.7093939370650512
4490000	0.709398639368521
4500000	0.7094033259613686
4510000	0.7094079969308955
4520000	0.7094126523636002
4530000	0.7094172923454469
4540000	0.7094219169617259
4550000	0.7094265262969848
4560000	0.7094311204351083
4570000	0.7094356994594635
4580000	0.7094402634527044
4590000	0.7094448124968753
4600000	0.7094493466732386
4610000	0.709453866062747
4620000	0.7094583707455226
4630000	0.7094628608011109
4640000	0.7094673363084079
4650000	0.70947179734591
4660000	0.7094762439912897
4670000	0.7094806763218237
4680000	0.7094850944140227
4690000	0.7094894983440333
4700000	0.7094938881872314
4710000	0.7094982640185972
4720000	0.7095026259124623
4730000	0.7095069739426748
4740000	0.7095113081824397
4750000	0.7095156287044804
4760000	0.709519935580976
4770000	0.7095242288836149
4780000	0.7095285086834993
4790000	0.7095327750512435
4800000	0.7095370280569101
4810000	0.7095412677701447
4820000	0.7095454942599563
4830000	0.7095497075948887
4840000	0.709553907843089
4850000	0.7095580950721254
4860000	0.7095622693491277
4870000	0.7095664307406164
4880000	0.7095705793128148
4890000	0.7095747151312838
4900000	0.7095788382613315
4910000	0.7095829487675726
4920000	0.7095870467143468
4930000	0.7095911321654401
4940000	0.709595205184175
4950000	0.7095992658334977
4960000	0.7096033141758286
4970000	0.7096073502732518
4980000	0.709611374187342
4990000	0.7096153859791439
5000000	0.7096193857094828
5010000	0.70962337343866
5020000	0.7096273492264842
5030000	0.7096313131324615
5040000	0.7096352652156196
5050000	0.709639205534571
5060000	0.709643134147597
5070000	0.7096470511124822
5080000	0.7096509564866967
5090000	0.7096548503272414
5100000	0.7096587326907511
5110000	0.7096626036334974
5120000	0.7096664632113128
5130000	0.7096703114797067
5140000	0.7096741484937946
5150000	0.709677974308299
5160000	0.7096817889775455
5170000	0.7096855925555792
5180000	0.7096893850959594
5190000	0.7096931666520367
5200000	0.7096969372766238
5210000	0.7097006970223144
5220000	0.7097044459413073
5230000	0.7097081840854332
5240000	0.709711911506188
5250000	0.7097156282547568
5260000	0.709719334381917
5270000	0.7097230299381535
5280000	0.7097267149735975
5290000	0.709730389538099
5300000	0.7097340536810883
5310000	0.709737707451711
5320000	0.709741350898869
5330000	0.7097449840709594
5340000	0.709748607016289
5350000	0.7097522197826162
5360000	0.7097558224175897
5370000	0.7097594149684279
5380000	0.7097629974820101
5390000	0.7097665700050805
5400000	0.7097701325839001
5410000	0.7097736852645504
5420000	0.7097772280927528
5430000	0.7097807611138626
5440000	0.7097842843731851
5450000	0.7097877979154037
5460000	0.7097913017852309
5470000	0.7097947960269144
5480000	0.7097982806843592
5490000	0.7098017558014031
5500000	0.7098052214214371
5510000	0.7098086775876165
5520000	0.709812124342857
5530000	0.709815561729761
5540000	0.7098189897906778
5550000	0.7098224085676833
5560000	0.7098258181025985
5570000	0.7098292184369683
5580000	0.7098326096121323
5590000	0.7098359916690341
5600000	0.7098393646484982
5610000	0.709842728591112
5620000	0.7098460835370393
5630000	0.7098494295263085
5640000	0.7098527665987233
5650000	0.7098560947937981
5660000	0.7098594141508541
5670000	0.709862724708862
5680000	0.7098660265065606
5690000	0.709869319582674
5700000	0.7098726039753813
5710000	0.7098758797228235
5720000	0.7098791468628134
5730000	0.7098824054329839
5740000	0.7098856554707571
5750000	0.7098888970132379
5760000	0.7098921300973952
5770000	0.7098953547599194
5780000	0.7098985710372883
5790000	0.7099017789658076
5800000	0.7099049785815165
5810000	0.7099081699201971
5820000	0.7099113530175095
5830000	0.7099145279088037
5840000	0.7099176946292997
5850000	0.7099208532139789
5860000	0.7099240036976401
5870000	0.7099271461147784
5880000	0.7099302804997873
5890000	0.7099334068867507
5900000	0.709936525309738
5910000	0.7099396358023915
5920000	0.7099427383982406
5930000	0.7099458331307014
5940000	0.7099489200328553
5950000	0.7099519991377997
5960000	0.7099550704781251
5970000	0.70995813408645
5980000	0.7099611899952272
5990000	0.7099642382365291
6000000	0.709967278842447
6010000	0.7099703118447805
6020000	0.7099733372750789
6030000	0.709976355164876
6040000	0.7099793655453908
6050000	0.7099823684477464
6060000	0.7099853639027289
6070000	0.7099883519412329
6080000	0.7099913325936509
6090000	0.7099943058904398
6100000	0.7099972718618222
6110000	0.710000230537672
6120000	0.7100031819479645
6130000	0.7100061261223627
6140000	0.7100090630903799
6150000	0.7100119928813002
6160000	0.710014915524339
6170000	0.7100178310484861
6180000	0.7100207394826699
6190000	0.7100236408554429
6200000	0.7100265351953905
6210000	0.7100294225309236
6220000	0.7100323028900983
6230000	0.7100351763010994
6240000	0.710038042791713
6250000	0.7100409023896866
6260000	0.7100437551226166
6270000	0.7100466010179322
6280000	0.7100494401027992
6290000	0.7100522724044493
6300000	0.7100550979497888
6310000	0.7100579167656528
6320000	0.7100607288786183
6330000	0.710063534315283
6340000	0.7100663331019821
6350000	0.7100691252650195
6360000	0.7100719108303505
6370000	0.7100746898239887
6380000	0.7100774622716379
6390000	0.7100802281990246
6400000	0.7100829876316674
6410000	0.7100857405949086
6420000	0.7100884871140041
6430000	0.7100912272139603
6440000	0.7100939609198982
6450000	0.7100966882564652
6460000	0.7100994092484555
6470000	0.7101021239204226
6480000	0.7101048322966925
6490000	0.7101075344016318
6500000	0.7101102302594609
6510000	0.7101129198940821
6520000	0.7101156033294579
6530000	0.7101182805893266
6540000	0.7101209516973761
6550000	0.7101236166771019
6560000	0.7101262755518551
6570000	0.7101289283449972
6580000	0.7101315750795532
6590000	0.7101342157786055
6600000	0.7101368504650776
6610000	0.7101394791617293
6620000	0.7101421018911678
6630000	0.7101447186759643
6640000	0.7101473295385337
6650000	0.7101499345012288
6660000	0.7101525335860946
6670000	0.710155126815295
6680000	0.7101577142107419
6690000	0.7101602957943389
6700000	0.7101628715876956
6710000	0.7101654416124606
6720000	0.7101680058902133
6730000	0.7101705644421854
6740000	0.7101731172897701
6750000	0.71017566445411
6760000	0.7101782059561335
6770000	0.7101807418169392
6780000	0.7101832720573179
6790000	0.7101857966978733
6800000	0.7101883157593816
6810000	0.7101908292622953
6820000	0.7101933372270371
6830000	0.7101958396738387
6840000	0.7101983366229847
6850000	0.7102008280945674
6860000	0.7102033141085102
6870000	0.710205794684716
6880000	0.7102082698430406
6890000	0.7102107396031403
6900000	0.7102132039845159
6910000	0.7102156630067679
6920000	0.7102181166893038
6930000	0.7102205650513235
6940000	0.7102230081120522
6950000	0.7102254458906401
6960000	0.7102278784059753
6970000	0.7102303056770877
6980000	0.710232727722742
6990000	0.7102351445616416
7000000	0.7102375562123844
7010000	0.7102399626935292
7020000	0.7102423640235711
7030000	0.710244760220729
7040000	0.7102471513033837
7050000	0.710249537289656
7060000	0.7102519181975682
7070000	0.7102542940451797
7080000	0.7102566648503015
7090000	0.7102590306308517
7100000	0.7102613914043996
7110000	0.7102637471886848
7120000	0.7102660980013025
7130000	0.7102684438595597
7140000	0.7102707847808892
7150000	0.7102731207826922
7160000	0.71027545188197
7170000	0.7102777780959977
7180000	0.7102800994417162
7190000	0.710282415936233
7200000	0.7102847275961386
7210000	0.7102870344384523
7220000	0.710289336479848
7230000	0.7102916337368947
7240000	0.7102939262261337
7250000	0.7102962139641149
7260000	0.7102984969671041
7270000	0.7103007752514583
7280000	0.7103030488334192
7290000	0.7103053177292074
7300000	0.7103075819547195
7310000	0.7103098415260536
7320000	0.7103120964591696
7330000	0.7103143467698344
7340000	0.7103165924738168
7350000	0.7103188335868452
7360000	0.7103210701245635
7370000	0.7103233021024467
7380000	0.7103255295360174
7390000	0.7103277524406061
7400000	0.7103299708315612
7410000	0.7103321847241981
7420000	0.710334394133631
7430000	0.7103365990749602
7440000	0.7103387995632874
7450000	0.7103409956134951
7460000	0.7103431872404476
7470000	0.7103453744591246
7480000	0.710347557284134
7490000	0.7103497357302351
7500000	0.7103519098120508
7510000	0.7103540795440623
7520000	0.7103562449407683
7530000	0.7103584060166498
7540000	0.7103605627860541
7550000	0.7103627152631691
7560000	0.7103648634622337
7570000	0.7103670073974899
7580000	0.710369147082922
7590000	0.7103712825325973
7600000	0.7103734137604514
7610000	0.7103755407803355
7620000	0.7103776636061139
7630000	0.710379782251507
7640000	0.7103818967302944
7650000	0.710384007056067
7660000	0.7103861132424572
7670000	0.7103882153028805
7680000	0.7103903132508268
7690000	0.7103924070996037
7700000	0.7103944968627256
7710000	0.7103965825532876
7720000	0.7103986641845541
7730000	0.710400741769712
7740000	0.7104028153218394
7750000	0.7104048848538321
7760000	0.7104069503788315
7770000	0.7104090119097348
7780000	0.710411069459248
7790000	0.7104131230402737
7800000	0.710415172665603
7810000	0.7104172183477944
7820000	0.7104192600995446
7830000	0.7104212979333555
7840000	0.7104233318618388
7850000	0.7104253618973906
7860000	0.7104273880523543
7870000	0.7104294103392377
7880000	0.7104314287701631
7890000	0.7104334433573976
7900000	0.7104354541131495
7910000	0.7104374610496427
7920000	0.7104394641787524
7930000	0.7104414635126258
7940000	0.71044345906323
7950000	0.7104454508424254
7960000	0.710447438862105
7970000	0.710449423134069
7980000	0.7104514036700382
7990000	0.7104533804817672
8000000	0.7104553535809681
8010000	0.7104573229791356
8020000	0.7104592886878589
8030000	0.7104612507186532
8040000	0.7104632090829555
8050000	0.7104651637921426
8060000	0.7104671148576065
8070000	0.7104690622906966
8080000	0.7104710061025863
8090000	0.7104729463044765
8100000	0.7104748829075738
8110000	0.7104768159229566
8120000	0.7104787453617105
8130000	0.7104806712348065
8140000	0.710482593553258
8150000	0.7104845123279186
8160000	0.7104864275698363
8170000	0.7104883392895873
8180000	0.7104902474981312
8190000	0.7104921522060694
8200000	0.710494053424253
8210000	0.710495951163165
8220000	0.7104978454334658
8230000	0.7104997362457416
8240000	0.7105016236103626
8250000	0.7105035075379449
8260000	0.7105053880389087
8270000	0.710507265123522
8280000	0.7105091388021363
8290000	0.7105110090850892
8300000	0.710512875982594
8310000	0.7105147395047956
8320000	0.7105165996619486
8330000	0.7105184564640976
8340000	0.7105203099213531
8350000	0.7105221600436438
8360000	0.7105240068411582
8370000	0.7105258503236411
8380000	0.7105276905011366
8390000	0.7105295273833347
8400000	0.710531360980226
8410000	0.710533191301534
8420000	0.7105350183569463
8430000	0.7105368421562648
8440000	0.710538662709041
8450000	0.7105404800249326
8460000	0.7105422941135552
8470000	0.7105441049843833
8480000	0.7105459126470028
8490000	0.7105477171107791
8500000	0.7105495183851893
8510000	0.7105513164795272
8520000	0.7105531114032688
8530000	0.7105549031656372
8540000	0.7105566917759423
8550000	0.7105584772433269
8560000	0.710560259577103
8570000	0.7105620387863527
8580000	0.710563814880203
8590000	0.7105655878677168
8600000	0.7105673577579927
8610000	0.7105691245599788
8620000	0.7105708882825634
8630000	0.7105726489349355
8640000	0.7105744065257161
8650000	0.7105761610639709
8660000	0.7105779125583671
8670000	0.7105796610178137
8680000	0.7105814064509719
8690000	0.7105831488665879
8700000	0.7105848882733333
8710000	0.7105866246799097
8720000	0.7105883580948381
8730000	0.7105900885268077
8740000	0.7105918159843252
8750000	0.7105935404758288
8760000	0.7105952620098663
8770000	0.7105969805948817
8780000	0.7105986962392201
8790000	0.7106004089513318
8800000	0.7106021187395493
8810000	0.7106038256120975
8820000	0.7106055295773649
8830000	0.7106072306434457
8840000	0.7106089288187531
8850000	0.7106106241112771
8860000	0.7106123165292628
8870000	0.7106140060808054
8880000	0.7106156927739465
8890000	0.7106173766167205
8900000	0.7106190576172862
8910000	0.7106207357834585
8920000	0.7106224111233433
8930000	0.7106240836446815
8940000	0.7106257533555124
8950000	0.7106274202636992
8960000	0.7106290843769623
8970000	0.7106307457031255
8980000	0.7106324042501055
8990000	0.7106340600254928
9000000	0.7106357130370258
9010000	0.7106373632923384
9020000	0.7106390107991789
9030000	0.7106406555651572
9040000	0.7106422975977001
9050000	0.7106439369046247
9060000	0.7106455734932764
9070000	0.7106472073712533
9080000	0.7106488385459073
9090000	0.7106504670247991
9100000	0.7106520928153044
9110000	0.7106537159247713
9120000	0.7106553363606841
9130000	0.7106569541302413
9140000	0.7106585692407716
9150000	0.7106601816995957
9160000	0.7106617915139413
9170000	0.7106633986910067
9180000	0.7106650032379778
9190000	0.7106666051620723
9200000	0.7106682044703625
9210000	0.7106698011699888
9220000	0.7106713952680197
9230000	0.710672986771508
9240000	0.7106745756875629
9250000	0.7106761620230714
9260000	0.7106777457850675
9270000	0.710679326980453
9280000	0.710680905616257
9290000	0.7106824816992676
9300000	0.7106840552364067
9310000	0.7106856262344494
9320000	0.7106871947003016
9330000	0.7106887606407126
9340000	0.7106903240625436
9350000	0.7106918849724424
9360000	0.7106934433770737
9370000	0.710694999283253
9380000	0.7106965526975992
9390000	0.7106981036266831
9400000	0.7106996520772517
9410000	0.7107011980557992
9420000	0.7107027415689876
9430000	0.7107042826233021
9440000	0.7107058212252266
9450000	0.7107073573812839
9460000	0.7107088910979108
9470000	0.7107104223817211
9480000	0.7107119512389564
9490000	0.7107134776760998
9500000	0.7107150016994884
9510000	0.7107165233155432
9520000	0.7107180425305052
9530000	0.7107195593507012
9540000	0.710721073782425
9550000	0.7107225858319711
9560000	0.710724095505568
9570000	0.7107256028093779
9580000	0.710727107749686
9590000	0.7107286103325172
9600000	0.7107301105641948
9610000	0.7107316084506907
9620000	0.7107331039981619
9630000	0.7107345972127287
9640000	0.7107360881004208
9650000	0.7107375766672649
9660000	0.7107390629192085
9670000	0.7107405468624307
9680000	0.7107420285027432
9690000	0.7107435078460707
9700000	0.7107449848984304
9710000	0.7107464596657129
9720000	0.710747932153841
9730000	0.7107494023685449
9740000	0.7107508703157931
9750000	0.7107523360013892
9760000	0.7107537994311304
9770000	0.7107552606106351
9780000	0.7107567195459887
9790000	0.7107581762425594
9800000	0.7107596307064349
9810000	0.710761082943009
9820000	0.7107625329580488
9830000	0.7107639807572879
9840000	0.7107654263463243
9850000	0.7107668697307533
9860000	0.7107683109161343
9870000	0.7107697499081183
9880000	0.7107711867122812
9890000	0.7107726213340526
9900000	0.710774053779051
9910000	0.7107754840526781
9920000	0.7107769121604773
9930000	0.7107783381079752
9940000	0.71077976190041
9950000	0.7107811835434293
9960000	0.7107826030422938
9970000	0.7107840204024498
9980000	0.7107854356292296
9990000	0.7107868487279756
10000000	0.7107882597040385


==> generated-data/dep-klar-gnuplot.txt <==
10000	0.629844477196468
20000	0.6552498992117141
30000	0.6662910153921174
40000	0.6728058369699852
50000	0.677222067855314
60000	0.6804662131701215
70000	0.6829781694437629
80000	0.6849969542019725
90000	0.6866650223571743
100000	0.688073222639888
110000	0.6892825728498286
120000	0.6903357693663713
130000	0.6912636987101246
140000	0.6920893281886299
150000	0.692830137197509
160000	0.6934996946998699
170000	0.6941087159229166
180000	0.6946657899212989
190000	0.6951778926476128
200000	0.6956507564459493
210000	0.6960891411437047
220000	0.6964970362757027
230000	0.6968778141992105
240000	0.6972343475955419
250000	0.6975691007478935
260000	0.6978842012414823
270000	0.6981814968606022
280000	0.698462601163508
290000	0.6987289303040075
300000	0.698981733019198
310000	0.6992221152329778
320000	0.6994510603815445
330000	0.6996694463126493
340000	0.6998780594210436
350000	0.7000776065384087
360000	0.7002687249876505
370000	0.7004519911271734
380000	0.7006279276460696
390000	0.7007970098200742
400000	0.700959670899419
410000	0.7011163067665309
420000	0.7012672799786996
430000	0.701412923288413
440000	0.7015535427200797
450000	0.7016894202671301
460000	0.7018208162641855
470000	0.7019479714789099
480000	0.7020711089623488
490000	0.702190435689934
500000	0.7023061440204407
510000	0.7024184129963265
520000	0.7025274095054479
530000	0.7026332893214595
540000	0.7027361980372235
550000	0.7028362719043109
560000	0.7029336385894185
570000	0.7030284178572834
580000	0.7031207221882038
590000	0.7032106573380295
600000	0.703298322845789
610000	0.7033838124959726
620000	0.7034672147389122
630000	0.7035486130745647
640000	0.7036280864030096
650000	0.7037057093449782
660000	0.7037815525357535
670000	0.703855682894514
680000	0.7039281638720343
690000	0.7039990556780806
700000	0.7040684154915016
710000	0.7041362976531023
720000	0.7042027538446418
730000	0.704267833253315
740000	0.7043315827246401
750000	0.7043940469039107
760000	0.704455268366927
770000	0.7045152877419523
780000	0.7045741438227092
790000	0.7046318736733801
800000	0.7046885127265465
810000	0.7047440948742423
820000	0.7047986525532314
830000	0.7048522168241311
840000	0.7049048174454886
850000	0.7049564829434533
860000	0.7050072406762358
870000	0.7050571168950983
880000	0.7051061368010267
890000	0.705154324598417
900000	0.7052017035450111
910000	0.7052482959989521
920000	0.7052941234629171
930000	0.7053392066260762
940000	0.7053835654028009
950000	0.7054272189698384
960000	0.7054701858010857
970000	0.7055124837000721
980000	0.7055541298311996
990000	0.705595140748847
1000000	0.7056355324248739
1010000	0.7056753202748305
1020000	0.7057145191823959
1030000	0.7057531435231235
1040000	0.7057912071860515
1050000	0.7058287235950846
1060000	0.7058657057285577
1070000	0.7059021661381848
1080000	0.7059381169667613
1090000	0.7059735699654334
1100000	0.706008536509493
1110000	0.7060430276138309
1120000	0.7060770539474116
1130000	0.7061106258471987
1140000	0.7061437533312829
1150000	0.7061764461112942
1160000	0.7062087136045383
1170000	0.7062405649453657
1180000	0.7062720089957246
1190000	0.7063030543557915
1200000	0.7063337093738516
1210000	0.7063639821554832
1220000	0.7063938805726642
1230000	0.7064234122724042
1240000	0.7064525846848628
1250000	0.7064814050312419
1260000	0.7065098803312417
1270000	0.7065380174102369
1280000	0.7065658229062195
1290000	0.7065933032761561
1300000	0.7066204648025263
1310000	0.7066473135991834
1320000	0.7066738556171706
1330000	0.7067000966502398
1340000	0.7067260423402569
1350000	0.7067516981820556
1360000	0.7067770695286002
1370000	0.7068021615953677
1380000	0.7068269794650788
1390000	0.7068515280920762
1400000	0.7068758123060728
1410000	0.706899836816573
1420000	0.7069236062164345
1430000	0.7069471249857995
1440000	0.7069703974953312
1450000	0.7069934280097439
1460000	0.707016220691207
1470000	0.7070387796023265
1480000	0.7070611087092444
1490000	0.7070832118846844
1500000	0.7071050929105648
1510000	0.7071267554806948
1520000	0.7071482032036535
1530000	0.7071694396050957
1540000	0.7071904681301754
1550000	0.7072112921461122
1560000	0.7072319149441235
1570000	0.7072523397418635
1580000	0.7072725696854061
1590000	0.7072926078513175
1600000	0.7073124572486313
1610000	0.7073321208205947
1620000	0.7073516014490816
1630000	0.7073709019467127
1640000	0.7073900250732049
1650000	0.7074089735270213
1660000	0.7074277499493398
1670000	0.7074463569259368
1680000	0.7074647969885721
1690000	0.7074830726162353
1700000	0.7075011862367746
1710000	0.7075191402281404
1720000	0.7075369369197291
1730000	0.707554578593649
1740000	0.7075720674859669
1750000	0.7075894057877179
1760000	0.7076065956465035
1770000	0.7076236391669486
1780000	0.7076405384124769
1790000	0.7076572954058888
1800000	0.7076739121303774
1810000	0.707690390530961
1820000	0.7077067325148304
1830000	0.7077229399526661
1840000	0.7077390146795979
1850000	0.7077549584957726
1860000	0.7077707731672807
1870000	0.7077864604271888
1880000	0.7078020219761316
1890000	0.7078174594831238
1900000	0.7078327745863566
1910000	0.7078479688940023
1920000	0.7078630439845838
1930000	0.7078780014080456
1940000	0.7078928426864087
1950000	0.7079075693139988
1960000	0.7079221827585302
1970000	0.7079366844616124
1980000	0.7079510758391899
1990000	0.7079653582822459
2000000	0.7079795331570378
2010000	0.7079936018070934
2020000	0.7080075655511644
2030000	0.7080214256857156
2040000	0.7080351834851382
2050000	0.7080488402017958
2060000	0.7080623970668081
2070000	0.7080758552901807
2080000	0.7080892160618137
2090000	0.7081024805513839
2100000	0.7081156499091177
2110000	0.7081287252660635
2120000	0.7081417077345563
2130000	0.7081545984086147
2140000	0.7081673983641901
2150000	0.7081801086597932
2160000	0.7081927303367419
2170000	0.7082052644194802
2180000	0.7082177119157973
2190000	0.7082300738176037
2200000	0.7082423511007735
2210000	0.7082545447258282
2220000	0.7082666556378452
2230000	0.7082786847674097
2240000	0.7082906330300873
2250000	0.7083025013275619
2260000	0.708314290547272
2270000	0.7083260015629947
2280000	0.7083376352351047
2290000	0.7083491924106236
2300000	0.7083606739238111
2310000	0.7083720805961988
2320000	0.7083834132368283
2330000	0.7083946726427142
2340000	0.7084058595988179
2350000	0.7084169748782454
2360000	0.7084280192428041
2370000	0.7084389934429335
2380000	0.7084498982179424
2390000	0.708460734296473
2400000	0.7084715023963493
2410000	0.7084822032250125
2420000	0.7084928374794655
2430000	0.7085034058469989
2440000	0.708513909004596
2450000	0.7085243476199176
2460000	0.7085347223508873
2470000	0.7085450338461559
2480000	0.7085552827450311
2490000	0.708565469678156
2500000	0.7085755952668669
2510000	0.7085856601242484
2520000	0.7085956648545646
2530000	0.7086056100538183
2540000	0.7086154963097091
2550000	0.7086253242019134
2560000	0.7086350943021493
2570000	0.7086448071742243
2580000	0.7086544633743909
2590000	0.7086640634512997
2600000	0.7086736079463734
2610000	0.7086830973934519
2620000	0.7086925323194354
2630000	0.7087019132440849
2640000	0.7087112406804723
2650000	0.7087205151345037
2660000	0.7087297371057334
2670000	0.7087389070870739
2680000	0.7087480255647787
2690000	0.7087570930191394
2700000	0.7087661099237185
2710000	0.7087750767464935
2720000	0.7087839939489449
2730000	0.7087928619867843
2740000	0.7088016813100848
2750000	0.7088104523628315
2760000	0.7088191755835005
2770000	0.7088278514051918
2780000	0.7088364802553664
2790000	0.708845062555963
2800000	0.7088535987240345
2810000	0.708862089170945
2820000	0.7088705343034427
2830000	0.7088789345227187
2840000	0.7088872902254627
2850000	0.7088956018032674
2860000	0.7089038696427437
2870000	0.7089120941261735
2880000	0.7089202756309697
2890000	0.7089284145297753
2900000	0.70893651119118
2910000	0.7089445659788083
2920000	0.7089525792524113
2930000	0.7089605513669657
2940000	0.708968482673688
2950000	0.7089763735190922
2960000	0.70898422424608
2970000	0.7089920351932244
2980000	0.708999806695148
2990000	0.7090075390826285
3000000	0.7090152326824257
3010000	0.7090228878175758
3020000	0.7090305048075268
3030000	0.7090380839676624
3040000	0.7090456256101311
3050000	0.7090531300430825
3060000	0.7090605975715742
3070000	0.7090680284967106
3080000	0.7090754231165811
3090000	0.7090827817256327
3100000	0.709090104615094
3110000	0.7090973920729086
3120000	0.7091046443835598
3130000	0.7091118618287906
3140000	0.7091190446866693
3150000	0.7091261932327131
3160000	0.7091333077388031
3170000	0.7091403884743772
3180000	0.7091474357054202
3190000	0.709154449695325
3200000	0.7091614307045155
3210000	0.7091683789903238
3220000	0.7091752948076793
3230000	0.7091821784084711
3240000	0.7091890300419517
3250000	0.7091958499546558
3260000	0.7092026383904839
3270000	0.7092093955907707
3280000	0.7092161217940196
3290000	0.7092228172365775
3300000	0.7092294821520887
3310000	0.7092361167715725
3320000	0.7092427213238222
3330000	0.7092492960351539
3340000	0.7092558411294292
3350000	0.7092623568283848
3360000	0.7092688433511894
3370000	0.7092753009149004
3380000	0.7092817297342131
3390000	0.7092881300217191
3400000	0.7092945019875627
3410000	0.7093008458400881
3420000	0.7093071617852804
3430000	0.7093134500270885
3440000	0.7093197107671834
3450000	0.7093259442055404
3460000	0.709332150539883
3470000	0.7093383299659283
3480000	0.7093444826775761
3490000	0.7093506088665169
3500000	0.7093567087226644
3510000	0.7093627824341984
3520000	0.709368830187244
3530000	0.7093748521659181
3540000	0.7093808485528873
3550000	0.7093868195287942
3560000	0.7093927652724024
3570000	0.7093986859610175
3580000	0.7094045817698945
3590000	0.7094104528726932
3600000	0.7094162994415415
3610000	0.7094221216467812
3620000	0.7094279196569067
3630000	0.7094336936390171
3640000	0.7094394437586484
3650000	0.709445170179455
3660000	0.7094508730638851
3670000	0.7094565525726281
3680000	0.7094622088647334
3690000	0.7094678420980112
3700000	0.7094734524286557
3710000	0.7094790400112376
3720000	0.7094846049991002
3730000	0.7094901475439447
3740000	0.7094956677963459
3750000	0.7095011659050852
3760000	0.7095066420178194
3770000	0.7095120962807597
3780000	0.70951752883874
3790000	0.7095229398353089
3800000	0.709528329412554
3810000	0.7095336977115663
3820000	0.7095390448717123
3830000	0.7095443710313127
3840000	0.7095496763276364
3850000	0.7095549608962328
3860000	0.7095602248717158
3870000	0.7095654683875566
3880000	0.709570691575766
3890000	0.7095758945672485
3900000	0.7095810774924689
3910000	0.7095862404787943
3920000	0.7095913836543838
3930000	0.709596507145507
3940000	0.7096016110771804
3950000	0.7096066955737439
3960000	0.7096117607579258
3970000	0.7096168067518042
3980000	0.7096218336761206
3990000	0.7096268416506644
4000000	0.7096318307941147
4010000	0.70963680122418
4020000	0.7096417530574325
4030000	0.7096466864095894
4040000	0.7096516013952643
4050000	0.709656498128024
4060000	0.7096613767204636
4070000	0.7096662372844706
4080000	0.7096710799305275
4090000	0.7096759047685863
4100000	0.7096807119074149
4110000	0.7096855014549063
4120000	0.7096902735181203
4130000	0.7096950282029822
4140000	0.7096997656147026
4150000	0.7097044858576882
4160000	0.7097091890352669
4170000	0.709713875249983
4180000	0.7097185446035185
4190000	0.7097231971967591
4200000	0.7097278331295266
4210000	0.7097324525011595
4220000	0.709737055409871
4230000	0.7097416419532371
4240000	0.7097462122279359
4250000	0.7097507663299507
4260000	0.7097553043542769
4270000	0.7097598263953033
4280000	0.7097643325466039
4290000	0.7097688229009025
4300000	0.7097732975503925
4310000	0.7097777565863066
4320000	0.7097822000991789
4330000	0.7097866281789011
4340000	0.7097910409144484
4350000	0.7097954383942512
4360000	0.7097998207058993
4370000	0.7098041879365216
4380000	0.7098085401722724
4390000	0.7098128774988591
4400000	0.7098172000009058
4410000	0.7098215077628622
4420000	0.7098258008682965
4430000	0.7098300793998714
4440000	0.7098343434400562
4450000	0.7098385930704205
4460000	0.7098428283717488
4470000	0.7098470494243914
4480000	0.7098512563081503
4490000	0.709855449102101
4500000	0.7098596278844549
4510000	0.7098637927333502
4520000	0.7098679437256801
4530000	0.7098720809384521
4540000	0.7098762044473361
4550000	0.7098803143280767
4560000	0.7098844106554827
4570000	0.7098884935036838
4580000	0.7098925629466741
4590000	0.7098966190573996
4600000	0.7099006619085574
4610000	0.7099046915722198
4620000	0.7099087081198652
4630000	0.7099127116224835
4640000	0.7099167021504029
4650000	0.7099206797737168
4660000	0.7099246445617029
4670000	0.7099285965833182
4680000	0.7099325359067056
4690000	0.7099364625998021
4700000	0.7099403767299046
4710000	0.7099442783637757
4720000	0.7099481675679835
4730000	0.7099520444080227
4740000	0.7099559089495546
4750000	0.7099597612572217
4760000	0.7099636013953856
4770000	0.7099674294281502
4780000	0.7099712454188534
4790000	0.709975049430513
4800000	0.7099788415255825
4810000	0.7099826217661638
4820000	0.709986390213969
4830000	0.7099901469298686
4840000	0.7099938919748733
4850000	0.7099976254091633
4860000	0.7100013472926562
4870000	0.7100050576846265
4880000	0.7100087566440797
4890000	0.7100124442297662
4900000	0.710016120499573
4910000	0.7100197855114956
4920000	0.7100234393225984
4930000	0.7100270819900754
4940000	0.7100307135701919
4950000	0.7100343341191557
4960000	0.7100379436925899
4970000	0.7100415423459674
4980000	0.7100451301342384
4990000	0.7100487071116737
5000000	0.7100522733327186
5010000	0.7100558288510316
5020000	0.7100593737200447
5030000	0.7100629079927885
5040000	0.7100664317219194
5050000	0.7100699449598187
5060000	0.7100734477582171
5070000	0.7100769401688757
5080000	0.710080422242984
5090000	0.7100838940313839
5100000	0.710087355584592
5110000	0.71009080695281
5120000	0.7100942481859097
5130000	0.7100976793332676
5140000	0.7101011004440652
5150000	0.7101045115671647
5160000	0.7101079127510039
5170000	0.7101113040437663
5180000	0.7101146854932165
5190000	0.7101180571469825
5200000	0.7101214190522886
5210000	0.7101247712557335
5220000	0.7101281138042315
5230000	0.7101314467436644
5240000	0.710134770120291
5250000	0.7101380839795162
5260000	0.7101413883666421
5270000	0.7101446833268811
5280000	0.7101479689049118
5290000	0.7101512451450283
5300000	0.7101545120913728
5310000	0.7101577697879763
5320000	0.7101610182781278
5330000	0.7101642576052734
5340000	0.7101674878124544
5350000	0.7101707089420795
5360000	0.7101739210368587
5370000	0.7101771241387844
5380000	0.7101803182898745
5390000	0.7101835035315214
5400000	0.7101866799050549
5410000	0.7101898474518028
5420000	0.7101930062122805
5430000	0.71019615622704
5440000	0.7101992975365883
5450000	0.7102024301805887
5460000	0.7102055541990708
5470000	0.7102086696314165
5480000	0.7102117765169853
5490000	0.710214874894495
5500000	0.7102179648030418
5510000	0.7102210462807532
5520000	0.7102241193661876
5530000	0.7102271840972609
5540000	0.7102302405117289
5550000	0.710233288647109
5560000	0.7102363285408018
5570000	0.7102393602296035
5580000	0.7102423837506114
5590000	0.7102453991403386
5600000	0.7102484064352321
5610000	0.7102514056712343
5620000	0.7102543968843188
5630000	0.7102573801103191
5640000	0.7102603553846888
5650000	0.7102633227424149
5660000	0.7102662822188326
5670000	0.7102692338486406
5680000	0.7102721776664243
5690000	0.7102751137067091
5700000	0.7102780420034145
5710000	0.710280962590662
5720000	0.7102838755021081
5730000	0.7102867807714632
5740000	0.710289678432005
5750000	0.7102925685169418
5760000	0.7102954510590492
5770000	0.7102983260910622
5780000	0.7103011936457113
5790000	0.7103040537553179
5800000	0.7103069064518838
5810000	0.710309751767364
5820000	0.7103125897336708
5830000	0.7103154203823017
5840000	0.7103182437447207
5850000	0.7103210598519775
5860000	0.7103238687350362
5870000	0.710326670424917
5880000	0.710329464952282
5890000	0.7103322523472642
5900000	0.7103350326404838
5910000	0.7103378058618623
5920000	0.7103405720413701
5930000	0.710343331208741
5940000	0.7103460833935473
5950000	0.7103488286251625
5960000	0.7103515669328041
5970000	0.7103542983456144
5980000	0.7103570228923135
5990000	0.710359740601574
6000000	0.7103624515022063
6010000	0.710365155622268
6020000	0.7103678529901549
6030000	0.7103705436340153
6040000	0.7103732275814642
6050000	0.710375904860262
6060000	0.7103785754981446
6070000	0.7103812395224369
6080000	0.7103838969604235
6090000	0.7103865478389582
6100000	0.7103891921852254
6110000	0.710391830026015
6120000	0.7103944613877726
6130000	0.710397086296944
6140000	0.7103997047800523
6150000	0.7104023168631419
6160000	0.7104049225722675
6170000	0.7104075219333743
6180000	0.7104101149719204
6190000	0.7104127017137439
6200000	0.7104152821842384
6210000	0.7104178564086079
6220000	0.7104204244121786
6230000	0.7104229862197349
6240000	0.7104255418561194
6250000	0.7104280913464105
6260000	0.7104306347148183
6270000	0.7104331719858794
6280000	0.7104357031840631
6290000	0.7104382283334549
6300000	0.7104407474582157
6310000	0.7104432605819988
6320000	0.7104457677286784
6330000	0.7104482689220039
6340000	0.7104507641855521
6350000	0.7104532535424117
6360000	0.7104557370161035
6370000	0.7104582146296765
6380000	0.7104606864061163
6390000	0.7104631523683391
6400000	0.7104656125391543
6410000	0.7104680669410242
6420000	0.7104705155964293
6430000	0.7104729585279528
6440000	0.7104753957577439
6450000	0.7104778273080598
6460000	0.7104802532006224
6470000	0.7104826734575842
6480000	0.7104850881006582
6490000	0.7104874971516127
6500000	0.7104899006316887
6510000	0.7104922985626871
6520000	0.7104946909655694
6530000	0.7104970778619257
6540000	0.7104994592725047
6550000	0.7105018352184014
6560000	0.7105042057203903
6570000	0.7105065707994147
6580000	0.7105089304760048
6590000	0.7105112847706753
6600000	0.7105136337039594
6610000	0.7105159772959224
6620000	0.7105183155670733
6630000	0.7105206485371846
6640000	0.7105229762265991
6650000	0.7105252986548338
6660000	0.7105276158420409
6670000	0.7105299278075562
6680000	0.7105322345711846
6690000	0.7105345361524614
6700000	0.710536832570398
6710000	0.7105391238446117
6720000	0.7105414099941265
6730000	0.7105436910381207
6740000	0.7105459669953086
6750000	0.7105482378848216
6760000	0.7105505037253196
6770000	0.7105527645355288
6780000	0.7105550203340594
6790000	0.7105572711392403
6800000	0.7105595169694723
6810000	0.7105617578432245
6820000	0.7105639937785981
6830000	0.7105662247937836
6840000	0.7105684509065251
6850000	0.7105706721351116
6860000	0.7105728884971066
6870000	0.7105751000102525
6880000	0.7105773066923611
6890000	0.7105795085608992
6900000	0.7105817056333354
6910000	0.7105838979271651
6920000	0.7105860854594122
6930000	0.7105882682475763
6940000	0.7105904463085013
6950000	0.7105926196595471
6960000	0.7105947883173207
6970000	0.71059695229891
6980000	0.7105991116209716
6990000	0.7106012663001516
7000000	0.7106034163532395
7010000	0.710605561796672
7020000	0.7106077026468998
7030000	0.7106098389203488
7040000	0.7106119706331522
7050000	0.7106140978015832
7060000	0.7106162204416507
7070000	0.7106183385696814
7080000	0.7106204522012917
7090000	0.7106225613526058
7100000	0.710624666039408
7110000	0.7106267662771812
7120000	0.7106288620818215
7130000	0.7106309534689306
7140000	0.7106330404537794
7150000	0.7106351230519216
7160000	0.7106372012786856
7170000	0.7106392751493038
7180000	0.7106413446788962
7190000	0.7106434098827655
7200000	0.7106454707758774
7210000	0.7106475273732029
7220000	0.7106495796896946
7230000	0.7106516277399245
7240000	0.7106536715390269
7250000	0.7106557111013905
7260000	0.7106577464416675
7270000	0.7106597775746333
7280000	0.7106618045144907
7290000	0.7106638272756493
7300000	0.710665845872633
7310000	0.7106678603195782
7320000	0.7106698706307293
7330000	0.7106718768202206
7340000	0.7106738789021403
7350000	0.7106758768903424
7360000	0.7106778707987582
7370000	0.7106798606414012
7380000	0.7106818464320128
7390000	0.7106838281842698
7400000	0.7106858059119843
7410000	0.7106877796284581
7420000	0.7106897493475963
7430000	0.7106917150825254
7440000	0.7106936768469448
7450000	0.7106956346539923
7460000	0.7106975885169736
7470000	0.7106995384493282
7480000	0.7107014844639146
7490000	0.710703426573916
7500000	0.7107053647926038
7510000	0.7107072991325709
7520000	0.7107092296070588
7530000	0.7107111562287427
7540000	0.710713079010472
7550000	0.7107149979648593
7560000	0.7107169131048543
7570000	0.7107188244428425
7580000	0.7107207319914389
7590000	0.7107226357630927
7600000	0.710724535770383
7610000	0.7107264320257158
7620000	0.710728324541257
7630000	0.7107302133293265
7640000	0.7107320984021821
7650000	0.7107339797718577
7660000	0.7107358574506654
7670000	0.7107377314505386
7680000	0.7107396017835854
7690000	0.7107414684615745
7700000	0.7107433314964436
7710000	0.7107451909000633
7720000	0.7107470466840833
7730000	0.7107488988605168
7740000	0.7107507474407544
7750000	0.7107525924365473
7760000	0.7107544338594227
7770000	0.7107562717208719
7780000	0.7107581060322855
7790000	0.7107599368052961
7800000	0.710761764051208
7810000	0.7107635877810747
7820000	0.7107654080064251
7830000	0.7107672247384087
7840000	0.7107690379881293
7850000	0.7107708477667143
7860000	0.7107726540852943
7870000	0.710774456954667
7880000	0.7107762563859841
7890000	0.7107780523902069
7900000	0.7107798449780083
7910000	0.7107816341601638
7920000	0.71078341994768
7930000	0.7107852023512631
7940000	0.7107869813812593
7950000	0.7107887570487117
7960000	0.7107905293638012
7970000	0.7107922983373312
7980000	0.7107940639797619
7990000	0.7107958263014482
8000000	0.7107975853128043
8010000	0.7107993410242204
8020000	0.7108010934459386
8030000	0.7108028425883677
8040000	0.7108045884613609
8050000	0.710806331075546
8060000	0.7108080704406221
8070000	0.7108098065670321
8080000	0.710811539464595
8090000	0.7108132691432479
8100000	0.7108149956132391
8110000	0.7108167188841654
8120000	0.7108184389659735
8130000	0.7108201558686507
8140000	0.7108218696017841
8150000	0.7108235801750435
8160000	0.7108252875984102
8170000	0.7108269918813459
8180000	0.7108286930334722
8190000	0.7108303910645128
8200000	0.7108320859836574
8210000	0.7108337778008211
8220000	0.7108354665250458
8230000	0.710837152166012
8240000	0.7108388347331187
8250000	0.7108405142354889
8260000	0.7108421906825078
8270000	0.7108438640833215
8280000	0.7108455344473605
8290000	0.7108472017837537
8300000	0.7108488661014117
8310000	0.7108505274096396
8320000	0.7108521857174404
8330000	0.7108538410338334
8340000	0.7108554933677611
8350000	0.7108571427282366
8360000	0.7108587891241002
8370000	0.7108604325642585
8380000	0.7108620730575979
8390000	0.7108637106126732
8400000	0.7108653452384963
8410000	0.7108669769436895
8420000	0.7108686057369836
8430000	0.7108702316269295
8440000	0.7108718546222457
8450000	0.7108734747314819
8460000	0.7108750919631522
8470000	0.7108767063257518
8480000	0.7108783178277766
8490000	0.7108799264777714
8500000	0.7108815322838946
8510000	0.7108831352545525
8520000	0.7108847353983772
8530000	0.7108863327232658
8540000	0.7108879272378271
8550000	0.7108895189500759
8560000	0.7108911078682603
8570000	0.7108926940004433
8580000	0.7108942773549454
8590000	0.7108958579397795
8600000	0.7108974357630137
8610000	0.7108990108327752
8620000	0.7109005831567494
8630000	0.7109021527432082
8640000	0.7109037196000081
8650000	0.7109052837349845
8660000	0.7109068451561582
8670000	0.7109084038711873
8680000	0.7109099598879067
8690000	0.7109115132140476
8700000	0.710913063857631
8710000	0.710914611826065
8720000	0.7109161571270358
8730000	0.7109176997684824
8740000	0.710919239757665
8750000	0.710920777102508
8760000	0.710922311810197
8770000	0.7109238438885856
8780000	0.7109253733451615
8790000	0.710926900187155
8800000	0.7109284244220178
8810000	0.7109299460574032
8820000	0.7109314651005509
8830000	0.710932981558807
8840000	0.7109344954395909
8850000	0.7109360067499045
8860000	0.7109375154973092
8870000	0.7109390216889611
8880000	0.7109405253320518
8890000	0.7109420264337181
8900000	0.7109435250012702
8910000	0.7109450210414948
8920000	0.7109465145619149
8930000	0.7109480055691255
8940000	0.7109494940705292
8950000	0.7109509800730458
8960000	0.7109524635835659
8970000	0.7109539446091685
8980000	0.7109554231567644
8990000	0.7109568992331662
9000000	0.7109583728451383
9010000	0.7109598439998099
9020000	0.7109613127039689
9030000	0.7109627789641159
9040000	0.7109642427873174
9050000	0.7109657041802171
9060000	0.7109671631496003
9070000	0.7109686197018803
9080000	0.7109700738440433
9090000	0.710971525582597
9100000	0.7109729749242046
9110000	0.7109744218753562
9120000	0.7109758664428182
9130000	0.7109773086328732
9140000	0.7109787484520045
9150000	0.7109801859069378
9160000	0.7109816210041499
9170000	0.710983053749833
9180000	0.7109844841505626
9190000	0.7109859122125548
9200000	0.7109873379424997
9210000	0.7109887613464649
9220000	0.7109901824308519
9230000	0.7109916012018467
9240000	0.7109930176659849
9250000	0.7109944318292651
9260000	0.7109958436979624
9270000	0.7109972532782239
9280000	0.7109986605763867
9290000	0.7110000655984672
9300000	0.7110014683506611
9310000	0.7110028688391785
9320000	0.7110042670696977
9330000	0.7110056630487922
9340000	0.7110070567821316
9350000	0.7110084482757624
9360000	0.7110098375359611
9370000	0.71101122456834
9380000	0.7110126093790188
9390000	0.7110139919739484
9400000	0.711015372358933
9410000	0.7110167505397831
9420000	0.7110181265216269
9430000	0.7110195003121176
9440000	0.7110208719161732
9450000	0.7110222413394296
9460000	0.7110236085876076
9470000	0.7110249736668204
9480000	0.7110263365824558
9490000	0.7110276973403171
9500000	0.7110290559460917
9510000	0.7110304124054718
9520000	0.7110317667239734
9530000	0.7110331189075088
9540000	0.7110344689613414
9550000	0.7110358168912967
9560000	0.7110371627028453
9570000	0.711038506401664
9580000	0.7110398479928958
9590000	0.7110411874825352
9600000	0.7110425248755745
9610000	0.7110438601778916
9620000	0.7110451933947286
9630000	0.7110465245316154
9640000	0.711047853593786
9650000	0.7110491805867173
9660000	0.7110505055156137
9670000	0.7110518283861421
9680000	0.7110531492033858
9690000	0.7110544679728711
9700000	0.7110557846994948
9710000	0.7110570993889676
9720000	0.7110584120462291
9730000	0.7110597226764739
9740000	0.7110610312852624
9750000	0.7110623378773794
9760000	0.7110636424582487
9770000	0.7110649450331044
9780000	0.7110662456068122
9790000	0.7110675441844707
9800000	0.7110688407714625
9810000	0.7110701353727044
9820000	0.7110714279933784
9830000	0.7110727186382226
9840000	0.711074007312578
9850000	0.7110752940214273
9860000	0.7110765787696272
9870000	0.7110778615620361
9880000	0.711079142403984
9890000	0.7110804212999946
9900000	0.7110816982554198
9910000	0.7110829732748021
9920000	0.7110842463630851
9930000	0.7110855175254098
9940000	0.7110867867661628
9950000	0.7110880540907231
9960000	0.7110893195034756
9970000	0.7110905830092789
9980000	0.711091844613112
9990000	0.7110931043196388
10000000	0.7110943621335871


==> generated-data/dep-moment-gnuplot.txt <==
10000	0.6204340482195806
20000	0.6485070947389395
30000	0.6607603215052565
40000	0.6680048865507625
50000	0.6729218106015311
60000	0.6765368195027074
70000	0.6793376970696694
80000	0.6815897826483688
90000	0.6834513581891712
100000	0.6850234348082265
110000	0.6863738962574623
120000	0.6875502638773118
130000	0.6885869307997539
140000	0.6895094791845928
150000	0.6903373858141855
160000	0.6910857733859851
170000	0.6917665880624072
180000	0.6923894067609094
190000	0.6929620100113035
200000	0.6934907922978455
210000	0.6939810641046215
220000	0.694437277153515
230000	0.6948631952089737
240000	0.6952620246471097
250000	0.6956365164637643
260000	0.6959890459061179
270000	0.6963216764018605
280000	0.6966362094053165
290000	0.6969342271330029
300000	0.6972171237130771
310000	0.6974861346376559
320000	0.6977423585783121
330000	0.6979867762544479
340000	0.6982202661802615
350000	0.6984436182340834
360000	0.6986575445344434
370000	0.698862689156974
380000	0.6990596362251791
390000	0.699248916871954
400000	0.6994310156659623
410000	0.6996063747372344
420000	0.6997753994872221
430000	0.6999384618941852
440000	0.7000959040684008
450000	0.7002480412601985
460000	0.7003951645658357
470000	0.7005375431669159
480000	0.7006754264773669
490000	0.7008090459108083
500000	0.7009386165695599
510000	0.7010643386936739
520000	0.7011863988770978
530000	0.7013049713815824
540000	0.7014202190156957
550000	0.7015322941393438
560000	0.7016413395723022
570000	0.7017474892175082
580000	0.7018508690100171
590000	0.7019515971233032
600000	0.7020497849680745
610000	0.7021455374134373
620000	0.7022389534572744
630000	0.7023301264589912
640000	0.7024191445326129
650000	0.7025060916852376
660000	0.702591046419984
670000	0.7026740837776743
680000	0.7027552747641574
690000	0.7028346866855599
700000	0.7029123836410623
710000	0.70298842633331
720000	0.7030628726036011
730000	0.70313577751679
740000	0.7032071934771578
750000	0.7032771704333597
760000	0.7033457560637537
770000	0.7034129958012715
780000	0.7034789330853244
790000	0.7035436093637558
800000	0.7036070643198648
810000	0.7036693358630498
820000	0.7037304603053358
830000	0.7037904724207498
840000	0.7038494054852731
850000	0.7039072914435952
860000	0.7039641609039389
870000	0.704020043287467
880000	0.7040749667372797
890000	0.7041289584391255
900000	0.7041820443284394
910000	0.7042342494783028
920000	0.704285597919546
930000	0.7043361128999024
940000	0.7043858166221331
950000	0.7044347305884984
960000	0.7044828754587653
970000	0.7045302711974627
980000	0.7045769369878997
990000	0.704622891381481
1000000	0.7046681522438719
1010000	0.7047127368434027
1020000	0.7047566618261937
1030000	0.7047999432907707
1040000	0.7048425967653005
1050000	0.7048846372924173
1060000	0.7049260794080854
1070000	0.7049669372135108
1080000	0.7050072243100415
1090000	0.7050469538598789
1100000	0.7050861385502609
1110000	0.7051247907093209
1120000	0.7051629222205693
1130000	0.7052005447084184
1140000	0.7052376694032274
1150000	0.7052743071799328
1160000	0.7053104685799186
1170000	0.7053461638304528
1180000	0.7053814028505652
1190000	0.7054161952506848
1200000	0.7054505504643789
1210000	0.7054844774743143
1220000	0.7055179851240174
1230000	0.7055510819754613
1240000	0.705583776358107
1250000	0.7056160763557264
1260000	0.7056479898263133
1270000	0.7056795244012567
1280000	0.7057106875374035
1290000	0.7057414864488347
1300000	0.7057719280198944
1310000	0.705802019505009
1320000	0.7058317672602623
1330000	0.7058611777902911
1340000	0.7058902574548207
1350000	0.7059190123992486
1360000	0.7059474486221577
1370000	0.7059755719537936
1380000	0.706003388126837
1390000	0.7060309026412384
1400000	0.7060581209351521
1410000	0.7060850482720679
1420000	0.7061116897593579
1430000	0.7061380505223788
1440000	0.7061641353595439
1450000	0.7061899490529832
1460000	0.7062154963186817
1470000	0.7062407816561487
1480000	0.7062658095259562
1490000	0.7062905842638916
1500000	0.7063151101057206
1510000	0.7063393911849821
1520000	0.7063634315450287
1530000	0.7063872350569722
1540000	0.706410805844401
1550000	0.7064341473962719
1560000	0.7064572634997879
1570000	0.7064801577563307
1580000	0.7065028336867102
1590000	0.7065252947359404
1600000	0.7065475442326836
1610000	0.706569585622041
1620000	0.7065914219725052
1630000	0.7066130564935287
1640000	0.7066344922741362
1650000	0.7066557323347462
1660000	0.7066767796351539
1670000	0.7066976370645129
1680000	0.7067183074867658
1690000	0.7067387936440017
1700000	0.7067590982751115
1710000	0.7067792240380326
1720000	0.706799173541149
1730000	0.7068189493431196
1740000	0.7068385539504474
1750000	0.7068579898112253
1760000	0.7068772593380919
1770000	0.7068963648802077
1780000	0.7069153087614921
1790000	0.7069340932387709
1800000	0.7069527205385672
1810000	0.7069711928298085
1820000	0.7069895122562593
1830000	0.7070076809181423
1840000	0.7070257008655185
1850000	0.7070435741133809
1860000	0.7070613025576465
1870000	0.7070788883845717
1880000	0.7070963332799366
1890000	0.7071136391608757
1900000	0.7071308078739975
1910000	0.707147841222014
1920000	0.7071647409721509
1930000	0.7071815088370592
1940000	0.7071981465964156
1950000	0.7072146558468888
1960000	0.7072310382653076
1970000	0.7072472954578303
1980000	0.7072634290134573
1990000	0.7072794404945137
2000000	0.7072953314288772
2010000	0.7073111033198292
2020000	0.7073267576494529
2030000	0.7073422958678095
2040000	0.7073577193998422
2050000	0.7073730296512317
2060000	0.7073882280026496
2070000	0.7074033158073056
2080000	0.7074182943960214
2090000	0.7074331650869937
2100000	0.7074479291628968
2110000	0.7074625878913448
2120000	0.7074771425188692
2130000	0.7074915942706792
2140000	0.7075059443548362
2150000	0.707520193956713
2160000	0.7075343442401224
2170000	0.7075483963585525
2180000	0.7075623514339887
2190000	0.7075762105854058
2200000	0.7075899748991494
2210000	0.7076036451159202
2220000	0.7076172231678667
2230000	0.7076307094589602
2240000	0.7076441050628568
2250000	0.7076574110210505
2260000	0.7076706283460875
2270000	0.7076837580205474
2280000	0.7076968010093727
2290000	0.7077097582642995
2300000	0.7077226307198128
2310000	0.7077354192960728
2320000	0.7077481248979237
2330000	0.707760748423991
2340000	0.7077732907480805
2350000	0.7077857527379283
2360000	0.707798135247859
2370000	0.7078104391188026
2380000	0.7078226651736486
2390000	0.7078348142378995
2400000	0.7078468871109962
2410000	0.7078588845845314
2420000	0.7078708074463802
2430000	0.7078826564634741
2440000	0.7078944323838496
2450000	0.7079061359677228
2460000	0.707917767951209
2470000	0.7079293290564896
2480000	0.7079408200023088
2490000	0.7079522414977899
2500000	0.7079635942360135
2510000	0.7079748789041755
2520000	0.7079860961058014
2530000	0.7079972467236522
2540000	0.7080083312132677
2550000	0.7080193502832288
2560000	0.708030304576553
2570000	0.7080411947177356
2580000	0.7080520213519049
2590000	0.7080627850733102
2600000	0.7080734864958392
2610000	0.7080841262155869
2620000	0.7080947048278465
2630000	0.7081052229101807
2640000	0.7081156810399264
2650000	0.7081260797795894
2660000	0.7081364196963744
2670000	0.7081467013382607
2680000	0.7081569252502846
2690000	0.7081670919699314
2700000	0.7081772020296478
2710000	0.7081872559480972
2720000	0.7081972542345146
2730000	0.7082071973822386
2740000	0.7082170858652171
2750000	0.7082269205438982
2760000	0.7082367014172122
2770000	0.7082464291593291
2780000	0.7082561042531386
2790000	0.7082657271669052
2800000	0.7082752983725004
2810000	0.7082848183317079
2820000	0.7082942874884315
2830000	0.7083037063058091
2840000	0.7083130752235967
2850000	0.7083223946806766
2860000	0.7083316651100482
2870000	0.7083408869418835
2880000	0.7083500605964815
2890000	0.7083591864919779
2900000	0.7083682650441611
2910000	0.7083772966584937
2920000	0.7083862817358363
2930000	0.7083952206792105
2940000	0.7084041138771666
2950000	0.7084129617219441
2960000	0.708421764593531
2970000	0.7084305228771499
2980000	0.7084392369425924
2990000	0.7084479071613083
3000000	0.7084565339033239
3010000	0.7084651175276667
3020000	0.7084736583921722
3030000	0.7084821568507944
3040000	0.7084906132532787
3050000	0.7084990279452279
3060000	0.7085074012681655
3070000	0.7085157331793275
3080000	0.7085240249798068
3090000	0.7085322763117711
3100000	0.7085404875447021
3110000	0.7085486590293912
3120000	0.7085567911031576
3130000	0.7085648840901004
3140000	0.7085729383020982
3150000	0.7085809540534918
3160000	0.7085889316442624
3170000	0.7085968713797617
3180000	0.708604773557139
3190000	0.7086126384703024
3200000	0.7086204664174768
3210000	0.70862825767134
3220000	0.7086360125334663
3230000	0.7086437312803701
3240000	0.7086514141915993
3250000	0.7086590615435864
3260000	0.7086666736096959
3270000	0.7086742506602662
3280000	0.7086817929626607
3290000	0.7086893007813118
3300000	0.7086967743777712
3310000	0.7087042140124864
3320000	0.7087116199419935
3330000	0.7087189924177233
3340000	0.7087263316917132
3350000	0.7087336380144152
3360000	0.7087409116272816
3370000	0.7087481527795463
3380000	0.7087553617054956
3390000	0.708762538649482
3400000	0.7087696838424208
3410000	0.7087767975191371
3420000	0.7087838799124075
3430000	0.7087909312482081
3440000	0.708797951753291
3450000	0.7088049416511879
3460000	0.7088119011652065
3470000	0.7088188305130745
3480000	0.7088257299056215
3490000	0.7088325995756649
3500000	0.7088394397221615
3510000	0.7088462505576985
3520000	0.7088530322915769
3530000	0.7088597851314609
3540000	0.708866509281985
3550000	0.7088732049445403
3560000	0.7088798723192891
3570000	0.7088865116056227
3580000	0.7088931230015922
3590000	0.7088997066986739
3600000	0.7089062625134187
3610000	0.7089127916182887
3620000	0.7089192934721282
3630000	0.7089257683281651
3640000	0.7089322164077053
3650000	0.7089386379081748
3660000	0.7089450330219742
3670000	0.7089514019275517
3680000	0.7089577448078237
3690000	0.7089640618320234
3700000	0.7089703531832752
3710000	0.7089766190313702
3720000	0.7089828595351491
3730000	0.7089890747539861
3740000	0.708995265270045
3750000	0.7090014308095802
3760000	0.7090075716895475
3770000	0.7090136880738
3780000	0.709019780124629
3790000	0.7090258480027808
3800000	0.7090318918674766
3810000	0.7090379118764587
3820000	0.7090439081863341
3830000	0.7090498809544008
3840000	0.7090558303325405
3850000	0.7090617564721684
3860000	0.7090676595261172
3870000	0.7090735396335807
3880000	0.7090793969571595
3890000	0.7090852316386538
3900000	0.7090910438217392
3910000	0.709096833652531
3920000	0.7091026012724397
3930000	0.7091083468230343
3940000	0.7091140704464914
3950000	0.7091197722792447
3960000	0.7091254524603436
3970000	0.7091311111277542
3980000	0.7091367484148754
3990000	0.7091423644561481
4000000	0.7091479593847825
4010000	0.7091535333330381
4020000	0.7091590864321415
4030000	0.7091646188106666
4040000	0.7091701305970635
4050000	0.7091756219186356
4060000	0.709181092901548
4070000	0.7091865436708593
4080000	0.7091919743508505
4090000	0.7091973850651876
4100000	0.7092027759349406
4110000	0.709208147080916
4120000	0.709213498622917
4130000	0.7092188306801301
4140000	0.7092241433726272
4150000	0.7092294368149619
4160000	0.7092347111232036
4170000	0.7092399664158572
4180000	0.709245202803484
4190000	0.7092504204017834
4200000	0.7092556193221804
4210000	0.7092607996764697
4220000	0.7092659615749881
4230000	0.7092711051277747
4240000	0.709276230441731
4250000	0.7092813376274016
4260000	0.7092864267881829
4270000	0.7092914980308579
4280000	0.709296551461251
4290000	0.7093015871811239
4300000	0.7093066052934764
4310000	0.709311605901257
4320000	0.709316589105723
4330000	0.7093215550061971
4340000	0.7093265037023391
4350000	0.7093314352930342
4360000	0.7093363499113179
4370000	0.7093412475769911
4380000	0.7093461284307081
4390000	0.7093509925683936
4400000	0.7093558400851865
4410000	0.7093606710754505
4420000	0.709365485632766
4430000	0.7093702838499679
4440000	0.7093750658191299
4450000	0.709379831632291
4460000	0.7093845813806914
4470000	0.7093893151530694
4480000	0.7093940330385609
4490000	0.709398735127034
4500000	0.7094034215063313
4510000	0.7094080922621141
4520000	0.7094127474830331
4530000	0.709417387253771
4540000	0.7094220116582544
4550000	0.7094266207852475
4560000	0.7094312147146307
4570000	0.7094357935321387
4580000	0.7094403573184862
4590000	0.7094449061569628
4600000	0.7094494401349734
4610000	0.7094539593153072
4620000	0.7094584637943784
4630000	0.7094629536475621
4640000	0.7094674289529741
4650000	0.7094718897903667
4660000	0.7094763362365422
4670000	0.7094807683682667
4680000	0.7094851862616954
4690000	0.7094895899913258
4700000	0.7094939796291562
4710000	0.7094983552422861
4720000	0.7095027168911683
4730000	0.7095070646286484
4740000	0.7095113984972439
4750000	0.7095157191916779
4760000	0.7095200258769492
4770000	0.7095243189890967
4780000	0.7095285985992144
4790000	0.7095328647778567
4800000	0.7095371175953151
4810000	0.7095413571217604
4820000	0.7095455834254343
4830000	0.709549796574803
4840000	0.709553996637823
4850000	0.7095581836821128
4860000	0.7095623577764396
4870000	0.7095665189854574
4880000	0.7095706673751305
4890000	0.7095748030129203
4900000	0.7095789259627464
4910000	0.7095830362884954
4920000	0.709587134057259
4930000	0.7095912193296552
4940000	0.7095952921713722
4950000	0.7095993526436701
4960000	0.7096034008103003
4970000	0.7096074367319862
4980000	0.7096114604719337
4990000	0.7096154720889877
5000000	0.7096194716469829
5010000	0.7096234592034357
5020000	0.7096274348190824
5030000	0.7096313985545101
5040000	0.70963535046705
5050000	0.7096392906155081
5060000	0.7096432190601454
5070000	0.7096471354920615
5080000	0.7096510407600322
5090000	0.7096549344868406
5100000	0.7096588167297175
5110000	0.7096626875459124
5120000	0.7096665469922918
5130000	0.7096703951241983
5140000	0.7096742319974273
5150000	0.7096780576673773
5160000	0.7096818721890296
5170000	0.7096856756169492
5180000	0.7096894680052754
5190000	0.7096932494077262
5200000	0.7096970198775925
5210000	0.7097007794677435
5220000	0.7097045282306346
5230000	0.709708266218311
5240000	0.7097119934826629
5250000	0.7097157100756246
5260000	0.7097194160472773
5270000	0.7097231114481022
5280000	0.7097267963282146
5290000	0.7097304707380426
5300000	0.7097341347275701
5310000	0.7097377883447356
5320000	0.7097414316382508
5330000	0.7097450646588158
5340000	0.7097486874523253
5350000	0.7097523000724844
5360000	0.7097559025537223
5370000	0.7097594949527775
5380000	0.7097630773168796
5390000	0.7097666496906558
5400000	0.7097702121215829
5410000	0.7097737646086574
5420000	0.7097773073287936
5430000	0.7097808402081915
5440000	0.7097843633226146
5450000	0.7097878767187478
5460000	0.7097913804523728
5470000	0.7097948745425031
5480000	0.7097983590542128
5490000	0.7098018340280168
5500000	0.7098052995049945
5510000	0.7098087555281771
5520000	0.7098122021417128
5530000	0.7098156393874707
5540000	0.7098190673073907
5550000	0.7098224859436397
5560000	0.7098258953383727
5570000	0.7098292955337426
5580000	0.709832686570176
5590000	0.7098360681279747
5600000	0.7098394411907165
5610000	0.7098428050854682
5620000	0.7098461599280386
5630000	0.7098495057923448
5640000	0.7098528427323048
5650000	0.7098561707928516
5660000	0.7098594900151185
5670000	0.7098628004386914
5680000	0.7098661021069743
5690000	0.7098693950444643
5700000	0.7098726793047088
5710000	0.7098759549231726
5720000	0.7098792219272827
5730000	0.7098824803654787
5740000	0.7098857302519197
5750000	0.7098889712857617
5760000	0.7098922046378775
5770000	0.7098954291705079
5780000	0.7098986453181029
5790000	0.7099018531176566
5800000	0.7099050526052016
5810000	0.709908243815702
5820000	0.7099114267848303
5830000	0.7099146015495805
5840000	0.7099177681433796
5850000	0.7099209266014016
5860000	0.7099240769601831
5870000	0.7099272192525647
5880000	0.7099303535140769
5890000	0.7099334797801142
5900000	0.7099365980720544
5910000	0.7099397084409781
5920000	0.7099428109134368
5930000	0.7099459055230002
5940000	0.7099489923027034
5950000	0.7099520712852265
5960000	0.7099551425040843
5970000	0.7099582059902725
5980000	0.7099612617784059
5990000	0.7099643098984301
6000000	0.7099673503827466
6010000	0.7099703832636963
6020000	0.7099734085709777
6030000	0.7099764263354065
6040000	0.7099794365880753
6050000	0.7099824393564743
6060000	0.7099854346682553
6070000	0.709988422549237
6080000	0.7099914030234805
6090000	0.7099943761098397
6100000	0.7099973418228639
6110000	0.7100003007862594
6120000	0.710003252080855
6130000	0.7100061961404783
6140000	0.7100091329940521
6150000	0.7100120626709866
6160000	0.7100149852003126
6170000	0.7100179006111991
6180000	0.7100208089326052
6190000	0.71002371019342
6200000	0.7100266044225123
6210000	0.7100294916489522
6220000	0.710032371890355
6230000	0.710035245189995
6240000	0.7100381115696119
6250000	0.710040971056906
6260000	0.7100438236794093
6270000	0.710046669464474
6280000	0.7100495084394687
6290000	0.7100523406316366
6300000	0.7100551660670428
6310000	0.7100579847716553
6320000	0.7100607967704454
6330000	0.7100636020865665
6340000	0.7100664007409782
6350000	0.7100691927463526
6360000	0.7100719781046088
6370000	0.7100747567982705
6380000	0.7100775295325735
6390000	0.7100802953544096
6400000	0.7100830546813315
6410000	0.7100858075395196
6420000	0.7100885539544635
6430000	0.7100912939490227
6440000	0.7100940275511332
6450000	0.7100967547838763
6460000	0.710099475672146
6470000	0.71010219024123
6480000	0.7101048985141158
6490000	0.7101076005171161
6500000	0.7101102962720924
6510000	0.71011298580539
6520000	0.710115669138548
6530000	0.7101183462977635
6540000	0.7101210173043698
6550000	0.7101236821838157
6560000	0.7101263409580398
6570000	0.7101289936509706
6580000	0.710131640285771
6590000	0.7101342808842422
6600000	0.7101369154703006
6610000	0.7101395440639153
6620000	0.710142166684022
6630000	0.7101447833460129
6640000	0.7101473940518981
6650000	0.7101499987801788
6660000	0.7101525980053001
6670000	0.7101551911377288
6680000	0.7101577784364066
6690000	0.7101603599229436
6700000	0.710162935619969
6710000	0.7101655055491125
6720000	0.7101680697312527
6730000	0.7101706281878006
6740000	0.7101731809400484
6750000	0.7101757280094584
6760000	0.7101782694170737
6770000	0.7101808051840526
6780000	0.7101833353307178
6790000	0.7101858598778363
6800000	0.7101883788460599
6810000	0.7101908922559214
6820000	0.7101934001278438
6830000	0.7101959024899898
6840000	0.7101983993419196
6850000	0.7102008907193531
6860000	0.710203376640875
6870000	0.7102058571254813
6880000	0.7102083321925265
6890000	0.7102108018615738
6900000	0.710213266152187
6910000	0.7102157250838497
6920000	0.7102181786764459
6930000	0.7102206269487802
6940000	0.7102230699200194
6950000	0.7102255076092332
6960000	0.7102279400353912
6970000	0.7102303672173647
6980000	0.7102327891744733
6990000	0.7102352059252894
7000000	0.7102376174880216
7010000	0.7102400238811517
7020000	0.7102424251233693
7030000	0.7102448212335942
7040000	0.7102472122291765
7050000	0.7102495981282184
7060000	0.7102519789498049
7070000	0.7102543547111926
7080000	0.7102567254298758
7090000	0.710259091124781
7100000	0.7102614518128438
7110000	0.7102638075153347
7120000	0.7102661582417908
7130000	0.7102685040145262
7140000	0.7102708448504224
7150000	0.7102731807676442
7160000	0.7102755117820642
7170000	0.7102778379123575
7180000	0.7102801591737699
7190000	0.7102824755850932
7200000	0.7102847871613376
7210000	0.7102870939210092
7220000	0.7102893958792872
7230000	0.7102916930539773
7240000	0.7102939854608429
7250000	0.7102962731165727
7260000	0.7102985560379305
7270000	0.7103008342402032
7280000	0.7103031077411796
7290000	0.7103053765556474
7300000	0.7103076402559281
7310000	0.710309899858844
7320000	0.7103121547987364
7330000	0.7103144050953638
7340000	0.7103166507697234
7350000	0.7103188918405526
7360000	0.7103211283258968
7370000	0.7103233602442911
7380000	0.7103255876130653
7390000	0.7103278104485374
7400000	0.710330028767232
7410000	0.7103322425858754
7420000	0.7103344519201316
7430000	0.7103366567852533
7440000	0.7103388571966684
7450000	0.7103410531696268
7460000	0.7103432447193427
7470000	0.7103454318611161
7480000	0.7103476146092904
7490000	0.7103497929786178
7500000	0.7103519669837605
7510000	0.7103541366392984
7520000	0.7103563019684436
7530000	0.7103584629625683
7540000	0.7103606196538036
7550000	0.7103627720544966
7560000	0.710364920177943
7570000	0.7103670640378806
7580000	0.7103692036482403
7590000	0.7103713390230725
7600000	0.7103734701762244
7610000	0.7103755971216414
7620000	0.710377719872878
7630000	0.7103798384429443
7640000	0.7103819528437758
7650000	0.7103840630855545
7660000	0.7103861691758455
7670000	0.7103882711185553
7680000	0.7103903689129636
7690000	0.7103924625521921
7700000	0.7103945525423727
7710000	0.7103966381605575
7720000	0.7103987197195349
7730000	0.7104007972324267
7740000	0.710402870712293
7750000	0.7104049401725403
7760000	0.7104070056261669
7770000	0.7104090670856305
7780000	0.7104111245637512
7790000	0.7104131780735747
7800000	0.7104152276282835
7810000	0.7104172732397978
7820000	0.710419314920702
7830000	0.7104213526844262
7840000	0.7104233865428614
7850000	0.7104254165081372
7860000	0.7104274425934872
7870000	0.7104294648108102
7880000	0.7104314831719211
7890000	0.7104334976902402
7900000	0.7104355083769112
7910000	0.7104375152442237
7920000	0.7104395183049392
7930000	0.7104415175699033
7940000	0.710443513052433
7950000	0.7104455047632665
7960000	0.7104474927150062
7970000	0.7104494769191034
7980000	0.7104514573873904
7990000	0.7104534341316961
8000000	0.7104554071634583
8010000	0.7104573764945155
8020000	0.7104593421362357
8030000	0.7104613041001586
8040000	0.7104632623979287
8050000	0.7104652170404123
8060000	0.7104671680398923
8070000	0.710469115406441
8080000	0.7104710591526833
8090000	0.7104729992887275
8100000	0.7104749358260488
8110000	0.7104768687762344
8120000	0.7104787981494336
8130000	0.7104807239575164
8140000	0.7104826462111411
8150000	0.7104845649207845
8160000	0.7104864800980544
8170000	0.7104883917535281
8180000	0.7104902998975451
8190000	0.7104922045411629
8200000	0.7104941056955516
8210000	0.7104960033706215
8220000	0.7104978975770095
8230000	0.7104997883255644
8240000	0.7105016756270696
8250000	0.7105035594914502
8260000	0.7105054399291415
8270000	0.7105073169505349
8280000	0.7105091905662895
8290000	0.7105110607867167
8300000	0.7105129276217323
8310000	0.7105147910815522
8320000	0.7105166511763411
8330000	0.7105185079162383
8340000	0.7105203613113273
8350000	0.7105222113716746
8360000	0.7105240581075355
8370000	0.7105259015285402
8380000	0.7105277416446015
8390000	0.7105295784655892
8400000	0.7105314120013286
8410000	0.7105332422616063
8420000	0.7105350692561643
8430000	0.7105368929947047
8440000	0.7105387134868777
8450000	0.7105405307423087
8460000	0.7105423447705763
8470000	0.7105441555812171
8480000	0.7105459631837263
8490000	0.7105477675863383
8500000	0.7105495688009731
8510000	0.7105513668359171
8520000	0.7105531617003742
8530000	0.7105549534036031
8540000	0.7105567419548605
8550000	0.710558527363364
8560000	0.710560309638292
8570000	0.7105620887887848
8580000	0.7105638648239441
8590000	0.7105656377528553
8600000	0.7105674075850513
8610000	0.7105691743290241
8620000	0.7105709379937237
8630000	0.7105726985880632
8640000	0.7105744561209187
8650000	0.710576210601633
8660000	0.7105779620387477
8670000	0.7105797104408162
8680000	0.7105814558165684
8690000	0.7105831981750985
8700000	0.7105849375251367
8710000	0.7105866734227761
8720000	0.7105884068530861
8730000	0.7105901372908576
8740000	0.7105918647455445
8750000	0.7105935892269795
8760000	0.7105953107444566
8770000	0.7105970293067101
8780000	0.7105987449230668
8790000	0.7106004576031333
8800000	0.7106021673550149
8810000	0.7106038741879052
8820000	0.7106055781109829
8830000	0.710607279132115
8840000	0.7106089772607244
8850000	0.7106106725048811
8860000	0.7106123648728931
8870000	0.7106140543738543
8880000	0.7106157410150019
8890000	0.7106174248058676
8900000	0.7106191057533885
8910000	0.7106207838666709
8920000	0.7106224591530013
8930000	0.7106241316210461
8940000	0.7106258012781799
8950000	0.7106274681329083
8960000	0.7106291321924441
8970000	0.7106307934654033
8980000	0.7106324519585927
8990000	0.7106341076809988
9000000	0.7106357606390625
9010000	0.7106374108515882
9020000	0.7106390582987214
9030000	0.710640703009374
9040000	0.71064234498851
9050000	0.7106439842423751
9060000	0.7106456207787549
9070000	0.7106472546043078
9080000	0.710648885726435
9090000	0.7106505141534777
9100000	0.7106521398918867
9110000	0.7106537629492194
9120000	0.7106553833335582
9130000	0.7106570010513864
9140000	0.7106586161100503
9150000	0.7106602285176626
9160000	0.710661838280705
9170000	0.7106634454063471
9180000	0.7106650499021523
9190000	0.7106666517754155
9200000	0.7106682510328287
9210000	0.7106698476814979
9220000	0.7106714417288426
9230000	0.7106730331820152
9240000	0.7106746220476704
9250000	0.7106762083327989
9260000	0.7106777920444212
9270000	0.7106793731898734
9280000	0.7106809517758772
9290000	0.7106825278091323
9300000	0.7106841012965568
9310000	0.7106856722449733
9320000	0.7106872406612434
9330000	0.7106888065523822
9340000	0.7106903699250919
9350000	0.7106919307859527
9360000	0.7106934891416667
9370000	0.7106950449989599
9380000	0.7106965983644917
9390000	0.7106981492449006
9400000	0.7106996976468241
9410000	0.7107012435768582
9420000	0.710702787041553
9430000	0.7107043280474679
9440000	0.7107058666011266
9450000	0.7107074027090228
9460000	0.7107089363776271
9470000	0.7107104676133849
9480000	0.7107119964227138
9490000	0.7107135228120154
9500000	0.7107150467876663
9510000	0.7107165683560174
9520000	0.7107180875233944
9530000	0.7107196042960995
9540000	0.7107211186804093
9550000	0.7107226306857302
9560000	0.7107241403100016
9570000	0.7107256475619987
9580000	0.7107271524551856
9590000	0.7107286549913152
9600000	0.7107301551762901
9610000	0.7107316530162036
9620000	0.7107331485239643
9630000	0.7107346416894234
9640000	0.7107361325290344
9650000	0.710737621048424
9660000	0.7107391072533741
9670000	0.7107405911502602
9680000	0.7107420727444436
9690000	0.7107435520417582
9700000	0.7107450290480892
9710000	0.7107465037695502
9720000	0.7107479762121747
9730000	0.7107494463814045
9740000	0.7107509142830724
9750000	0.7107523799231521
9760000	0.7107538433077967
9770000	0.710755304442251
9780000	0.7107567633322538
9790000	0.7107582199839466
9800000	0.7107596744029832
9810000	0.7107611265946827
9820000	0.7107625765648713
9830000	0.7107640243197175
9840000	0.7107654698641568
9850000	0.7107669132039005
9860000	0.7107683543452226
9870000	0.7107697932928821
9880000	0.7107712300526837
9890000	0.7107726646305944
9900000	0.7107740970314036
9910000	0.7107755272612142
9920000	0.7107769553252798
9930000	0.7107783812287111
9940000	0.7107798049778524
9950000	0.7107812262126901
9960000	0.7107826457949793
9970000	0.7107840631975633
9980000	0.7107854784385166
9990000	0.7107868915312011
10000000	0.7107883024876183


==> generated-data/dep-relative-gnuplot.txt <==
10000	0.5677704728281807
20000	0.6093560469933967
30000	0.627920828527216
40000	0.6390341836283988
50000	0.6466419493416854
60000	0.6522721586161169
70000	0.6566576318295639
80000	0.6601995973759549
90000	0.6631386611892103
100000	0.6656290554205037
110000	0.6677748252481442
120000	0.6696490553270724
130000	0.6713047957357986
140000	0.6727816158294995
150000	0.6741097140062675
160000	0.6753125925493167
170000	0.6764088544920877
180000	0.6774134440205122
190000	0.6783385232865738
200000	0.6791941052568293
210000	0.6799885189839587
220000	0.6807287573531553
230000	0.6814207408591824
240000	0.6820695203774992
250000	0.6826794349374706
260000	0.6832542358452933
270000	0.6837971853260943
280000	0.6843111356460434
290000	0.6847985931235121
300000	0.6852617703265279
310000	0.6857026289506996
320000	0.6861229152830632
330000	0.6865241897213652
340000	0.6869078514920196
350000	0.6872751594635639
360000	0.6876272497645646
370000	0.6879651507701525
380000	0.6882897959096639
390000	0.6886020346602979
400000	0.6889026420229967
410000	0.6891923267220137
420000	0.6894717383268851
430000	0.6897414734600458
440000	0.6900020812259655
450000	0.6902540679744598
460000	0.690497901492776
470000	0.6907340147056233
480000	0.690962808950049
490000	0.6911846568817609
500000	0.6913999050609178
510000	0.6916088762583541
520000	0.6918118715173491
530000	0.6920091720009152
540000	0.6922010406506384
550000	0.6923877236791635
560000	0.6925694519159418
570000	0.6927464420228346
580000	0.6929188975942426
590000	0.6930870101545408
600000	0.6932509600639185
610000	0.6934109173424603
620000	0.6935670424210127
630000	0.6937194868263646
640000	0.6938683938075663
650000	0.6940138989091238
660000	0.694156130496411
670000	0.6942952102378575
680000	0.6944312535482402
690000	0.694564369996372
700000	0.694694663680999
710000	0.6948222335773753
720000	0.694947173857397
730000	0.6950695741856245
740000	0.6951895199933081
750000	0.6953070927322125
760000	0.6954223701101739
770000	0.6955354263098135
780000	0.695646332191725
790000	0.6957551554836074
800000	0.6958619609564067
810000	0.6959668105884075
820000	0.6960697637183826
830000	0.6961708771885742
840000	0.6962702054783471
850000	0.6963678008291048
860000	0.696463713361328
870000	0.6965579911455855
880000	0.6966506804544244
890000	0.6967418256421137
900000	0.6968314693752089
910000	0.6969196526835639
920000	0.6970064150403374
930000	0.6970917944371572
940000	0.6971758274550596
950000	0.6972585493310679
960000	0.6973399940212341
970000	0.6974201942598968
980000	0.6974991816157419
990000	0.6975769865446975
1000000	0.6976536384399076
1010000	0.6977291656790542
1020000	0.6978035956690387
1030000	0.697876954888355
1040000	0.6979492689271716
1050000	0.6980205625253575
1060000	0.6980908596085352
1070000	0.6981601833221873
1080000	0.6982285560641829
1090000	0.6982959995155781
1100000	0.6983625346698035
1110000	0.6984281818606208
1120000	0.6984929607884816
1130000	0.6985568905457009
1140000	0.6986199896404581
1150000	0.6986822760195903
1160000	0.6987437670903172
1170000	0.6988044797409508
1180000	0.6988644303606644
1190000	0.698923634858329
1200000	0.6989821086804229
1210000	0.6990398668283078
1220000	0.6990969238744702
1230000	0.6991532939783164
1240000	0.69920899090104
1250000	0.699264028019934
1260000	0.6993184183421265
1270000	0.6993721745176015
1280000	0.6994253088517206
1290000	0.6994778333173188
1300000	0.6995297595660714
1310000	0.6995810989395558
1320000	0.6996318624798128
1330000	0.6996820609393541
1340000	0.6997317047910638
1350000	0.6997808042372625
1360000	0.6998293692187947
1370000	0.6998774094235383
1380000	0.6999249342946581
1390000	0.6999719530384805
1400000	0.7000184746321122
1410000	0.7000645078307076
1420000	0.7001100611745146
1430000	0.7001551429956059
1440000	0.7001997614243535
1450000	0.7002439243957058
1460000	0.7002876396551776
1470000	0.7003309147646151
1480000	0.7003737571077948
1490000	0.7004161738957679
1500000	0.7004581721720471
1510000	0.7004997588175406
1520000	0.7005409405554361
1530000	0.7005817239557474
1540000	0.7006221154397788
1550000	0.7006621212845235
1560000	0.7007017476266999
1570000	0.7007410004668193
1580000	0.7007798856730489
1590000	0.7008184089849784
1600000	0.7008565760171345
1610000	0.7008943922625253
1620000	0.7009318630960695
1630000	0.7009689937777135
1640000	0.7010057894556607
1650000	0.7010422551694105
1660000	0.7010783958526813
1670000	0.7011142163362291
1680000	0.7011497213506112
1690000	0.7011849155289013
1700000	0.7012198034091616
1710000	0.701254389437037
1720000	0.701288677968078
1730000	0.7013226732701626
1740000	0.7013563795256357
1750000	0.7013898008336588
1760000	0.7014229412121789
1770000	0.7014558046001359
1780000	0.7014883948592965
1790000	0.701520715776304
1800000	0.7015527710645013
1810000	0.7015845643657739
1820000	0.7016160992522944
1830000	0.701647379228205
1840000	0.7016784077313502
1850000	0.7017091881347806
1860000	0.7017397237484337
1870000	0.7017700178205626
1880000	0.7018000735392105
1890000	0.7018298940336819
1900000	0.7018594823761084
1910000	0.7018888415820226
1920000	0.7019179746127904
1930000	0.7019468843761615
1940000	0.7019755737276738
1950000	0.702004045471853
1960000	0.7020323023633938
1970000	0.702060347108268
1980000	0.7020881823648588
1990000	0.7021158107450222
2000000	0.7021432348151085
2010000	0.7021704570970142
2020000	0.7021974800691448
2030000	0.7022243061673861
2040000	0.7022509377860522
2050000	0.7022773772787283
2060000	0.7023036269592531
2070000	0.7023296891025286
2080000	0.7023555659453391
2090000	0.7023812596872273
2100000	0.7024067724912335
2110000	0.7024321064847083
2120000	0.7024572637600544
2130000	0.7024822463754539
2140000	0.702507056355595
2150000	0.7025316956923582
2160000	0.7025561663455621
2170000	0.7025804702435279
2180000	0.7026046092837521
2190000	0.7026285853335967
2200000	0.7026524002308576
2210000	0.7026760557843764
2220000	0.7026995537745861
2230000	0.7027228959541665
2240000	0.7027460840485182
2250000	0.7027691197563235
2260000	0.7027920047501267
2270000	0.702814740676816
2280000	0.7028373291580676
2290000	0.7028597717909753
2300000	0.7028820701484185
2310000	0.7029042257795601
2320000	0.7029262402102979
2330000	0.7029481149437659
2340000	0.7029698514607031
2350000	0.7029914512199165
2360000	0.703012915658695
2370000	0.7030342461931995
2380000	0.7030554442188701
2390000	0.7030765111108198
2400000	0.7030974482242243
2410000	0.7031182568946694
2420000	0.7031389384385314
2430000	0.7031594941533028
2440000	0.7031799253179855
2450000	0.70320023319339
2460000	0.7032204190225011
2470000	0.7032404840307587
2480000	0.7032604294263956
2490000	0.7032802564008074
2500000	0.7032999661287105
2510000	0.7033195597685806
2520000	0.703339038462899
2530000	0.7033584033383844
2540000	0.7033776555063038
2550000	0.7033967960628318
2560000	0.7034158260891322
2570000	0.7034347466518072
2580000	0.703453558803021
2590000	0.7034722635807751
2600000	0.7034908620092227
2610000	0.7035093550988493
2620000	0.7035277438466729
2630000	0.7035460292365308
2640000	0.7035642122393199
2650000	0.7035822938131273
2660000	0.7036002749035652
2670000	0.7036181564438545
2680000	0.7036359393551206
2690000	0.7036536245465685
2700000	0.7036712129156651
2710000	0.7036887053483935
2720000	0.7037061027193303
2730000	0.7037234058919742
2740000	0.7037406157187851
2750000	0.7037577330414576
2760000	0.7037747586910856
2770000	0.7037916934883125
2780000	0.7038085382434807
2790000	0.703825293756821
2800000	0.7038419608186894
2810000	0.703858540209547
2820000	0.7038750327003225
2830000	0.7038914390523394
2840000	0.7039077600177062
2850000	0.7039239963392789
2860000	0.7039401487509027
2870000	0.7039562179775011
2880000	0.7039722047352472
2890000	0.7039881097316945
2900000	0.7040039336658753
2910000	0.7040196772284751
2920000	0.7040353411019982
2930000	0.7040509259607434
2940000	0.7040664324710804
2950000	0.704081861291519
2960000	0.7040972130728521
2970000	0.7041124884581471
2980000	0.7041276880830727
2990000	0.7041428125758088
3000000	0.7041578625573253
3010000	0.7041728386413644
3020000	0.704187741434559
3030000	0.7042025715366771
3040000	0.7042173295405195
3050000	0.7042320160321716
3060000	0.7042466315910597
3070000	0.7042611767899887
3080000	0.7042756521953578
3090000	0.7042900583671343
3100000	0.7043043958590215
3110000	0.704318665218529
3120000	0.704332866987047
3130000	0.7043470016999532
3140000	0.7043610698866631
3150000	0.7043750720708086
3160000	0.7043890087701749
3170000	0.7044028804969203
3180000	0.7044166877575694
3190000	0.7044304310531389
3200000	0.7044441108791728
3210000	0.7044577277258595
3220000	0.704471282078077
3230000	0.7044847744154861
3240000	0.7044982052126196
3250000	0.7045115749388583
3260000	0.7045248840586806
3270000	0.7045381330315029
3280000	0.7045513223119362
3290000	0.7045644523497614
3300000	0.7045775235900341
3310000	0.7045905364731349
3320000	0.704603491434787
3330000	0.70461638890621
3340000	0.7046292293140652
3350000	0.7046420130806413
3360000	0.7046547406238515
3370000	0.7046674123572483
3380000	0.7046800286901569
3390000	0.7046925900276921
3400000	0.7047050967708381
3410000	0.7047175493164983
3420000	0.7047299480574515
3430000	0.7047422933825755
3440000	0.7047545856768258
3450000	0.7047668253212098
3460000	0.704779012692921
3470000	0.7047911481654098
3480000	0.7048032321083664
3490000	0.7048152648877745
3500000	0.7048272468659804
3510000	0.7048391784017924
3520000	0.7048510598504328
3530000	0.7048628915635666
3540000	0.7048746738895273
3550000	0.7048864071731222
3560000	0.7048980917558428
3570000	0.7049097279758201
3580000	0.7049213161679365
3590000	0.7049328566638355
3600000	0.7049443497918509
3610000	0.7049557958773207
3620000	0.7049671952423016
3630000	0.7049785482058315
3640000	0.7049898550839045
3650000	0.7050011161894998
3660000	0.7050123318325768
3670000	0.705023502320216
3680000	0.7050346279565297
3690000	0.7050457090428431
3700000	0.705056745877597
3710000	0.7050677387564228
3720000	0.7050786879721949
3730000	0.7050895938150928
3740000	0.7051004565725472
3750000	0.7051112765293466
3760000	0.7051220539676343
3770000	0.7051327891669834
3780000	0.7051434824043303
3790000	0.7051541339540843
3800000	0.705164744088231
3810000	0.7051753130761249
3820000	0.7051858411847909
3830000	0.7051963286787676
3840000	0.705206775820165
3850000	0.7052171828688386
3860000	0.7052275500821863
3870000	0.7052378777153621
3880000	0.7052481660211866
3890000	0.7052584152502395
3900000	0.7052686256508713
3910000	0.7052787974691918
3920000	0.7052889309491559
3930000	0.7052990263326064
3940000	0.7053090838591083
3950000	0.7053191037662595
3960000	0.7053290862894879
3970000	0.7053390316621971
3980000	0.7053489401157184
3990000	0.705358811879405
4000000	0.7053686471805976
4010000	0.7053784462446309
4020000	0.705388209294957
4030000	0.7053979365530081
4040000	0.7054076282384153
4050000	0.7054172845688464
4060000	0.7054269057601184
4070000	0.7054364920262497
4080000	0.7054460435793615
4090000	0.7054555606297646
4100000	0.7054650433861003
4110000	0.705474492055117
4120000	0.7054839068419183
4130000	0.7054932879497836
4140000	0.7055026355803502
4150000	0.705511949933507
4160000	0.7055212312075712
4170000	0.7055304795991232
4180000	0.7055396953030761
4190000	0.70554887851283
4200000	0.7055580294201059
4210000	0.7055671482150729
4220000	0.7055762350863147
4230000	0.7055852902208649
4240000	0.7055943138042409
4250000	0.7056033060204134
4260000	0.7056122670518705
4270000	0.7056211970796041
4280000	0.7056300962831442
4290000	0.705638964840552
4300000	0.7056478029284696
4310000	0.7056566107221147
4320000	0.7056653883952366
4330000	0.705674136120267
4340000	0.7056828540681583
4350000	0.7056915424086146
4360000	0.705700201309897
4370000	0.7057088309389947
4380000	0.7057174314614763
4390000	0.7057260030417197
4400000	0.7057345458426705
4410000	0.7057430600260898
4420000	0.7057515457524206
4430000	0.7057600031808663
4440000	0.705768432469384
4450000	0.7057768337746717
4460000	0.7057852072522025
4470000	0.7057935530562813
4480000	0.7058018713399637
4490000	0.7058101622551651
4500000	0.7058184259525899
4510000	0.7058266625818238
4520000	0.7058348722912604
4530000	0.7058430552281264
4540000	0.7058512115386
4550000	0.7058593413677047
4560000	0.7058674448593152
4570000	0.7058755221563231
4580000	0.7058835734003881
4590000	0.7058915987321922
4600000	0.7058995982913271
4610000	0.7059075722163819
4620000	0.7059155206447756
4630000	0.7059234437130439
4640000	0.7059313415565764
4650000	0.7059392143098353
4660000	0.7059470621062367
4670000	0.7059548850781834
4680000	0.7059626833571918
4690000	0.7059704570736595
4700000	0.705978206357139
4710000	0.7059859313361452
4720000	0.7059936321383107
4730000	0.706001308890299
4740000	0.7060089617178138
4750000	0.7060165907456999
4760000	0.7060241960978365
4770000	0.7060317778972395
4780000	0.7060393362659643
4790000	0.7060468713253057
4800000	0.7060543831955371
4810000	0.7060618719961511
4820000	0.7060693378457115
4830000	0.7060767808620163
4840000	0.706084201161948
4850000	0.7060915988616066
4860000	0.7060989740761383
4870000	0.7061063269200503
4880000	0.7061136575068864
4890000	0.706120965949447
4900000	0.7061282523596938
4910000	0.7061355168488453
4920000	0.7061427595273168
4930000	0.706149980504716
4940000	0.7061571798898824
4950000	0.7061643577909628
4960000	0.7061715143152306
4970000	0.706178649569291
4980000	0.7061857636589852
4990000	0.706192856689402
5000000	0.7061999287649127
5010000	0.7062069799891513
5020000	0.7062140104650481
5030000	0.7062210202948771
5040000	0.7062280095800091
5050000	0.7062349784213664
5060000	0.7062419269190349
5070000	0.7062488551723995
5080000	0.7062557632802361
5090000	0.7062626513406756
5100000	0.7062695194510085
5110000	0.7062763677080683
5120000	0.7062831962079037
5130000	0.7062900050459362
5140000	0.7062967943169509
5150000	0.706303564115119
5160000	0.7063103145338987
5170000	0.7063170456662433
5180000	0.706323757604385
5190000	0.7063304504398903
5200000	0.7063371242638745
5210000	0.706343779166763
5220000	0.7063504152383002
5230000	0.7063570325677263
5240000	0.7063636312437225
5250000	0.706370211354242
5260000	0.7063767729868184
5270000	0.706383316228276
5280000	0.7063898411649183
5290000	0.7063963478825417
5300000	0.7064028364662847
5310000	0.7064093070007745
5320000	0.7064157595700591
5330000	0.7064221942576911
5340000	0.7064286111465933
5350000	0.7064350103192114
5360000	0.7064413918574945
5370000	0.7064477558427489
5380000	0.7064541023558657
5390000	0.7064604314771108
5400000	0.7064667432863407
5410000	0.7064730378628039
5420000	0.7064793152853017
5430000	0.7064855756320686
5440000	0.7064918189809497
5450000	0.7064980454092
5460000	0.7065042549935747
5470000	0.7065104478104001
5480000	0.706516623935429
5490000	0.7065227834441037
5500000	0.7065289264112434
5510000	0.7065350529111478
5520000	0.7065411630178264
5530000	0.7065472568047017
5540000	0.7065533343447613
5550000	0.7065593957105502
5560000	0.7065654409741228
5570000	0.7065714702071151
5580000	0.7065774834807135
5590000	0.7065834808656559
5600000	0.7065894624322498
5610000	0.7065954282503346
5620000	0.7066013783893634
5630000	0.7066073129183326
5640000	0.7066132319058377
5650000	0.706619135419976
5660000	0.7066250235285314
5670000	0.7066308962988087
5680000	0.7066367537977248
5690000	0.7066425960917666
5700000	0.706648423247029
5710000	0.7066542353291974
5720000	0.7066600324035601
5730000	0.7066658145350319
5740000	0.7066715817881044
5750000	0.7066773342268878
5760000	0.7066830719151076
5770000	0.7066887949160892
5780000	0.7066945032928328
5790000	0.7067001971078442
5800000	0.7067058764233889
5810000	0.7067115413012682
5820000	0.706717191803
5830000	0.7067228279895865
5840000	0.7067284499218565
5850000	0.7067340576600872
5860000	0.7067396512643672
5870000	0.7067452307943152
5880000	0.7067507963092627
5890000	0.7067563478681518
5900000	0.7067618855295448
5910000	0.7067674093517663
5920000	0.7067729193927336
5930000	0.7067784157099789
5940000	0.7067838983608039
5950000	0.7067893674020591
5960000	0.706794822890332
5970000	0.7068002648818975
5980000	0.7068056934326628
5990000	0.7068111085981992
6000000	0.7068165104338038
6010000	0.706821898994412
6020000	0.7068272743346682
6030000	0.7068326365089064
6040000	0.706837985571109
6050000	0.7068433215749567
6060000	0.7068486445738871
6070000	0.7068539546209232
6080000	0.7068592517689136
6090000	0.7068645360702797
6100000	0.7068698075772027
6110000	0.7068750663416179
6120000	0.7068803124150354
6130000	0.7068855458487515
6140000	0.7068907666938443
6150000	0.7068959750009647
6160000	0.7069011708205816
6170000	0.7069063542027791
6180000	0.7069115251974589
6190000	0.7069166838542237
6200000	0.706921830222282
6210000	0.7069269643507972
6220000	0.7069320862884074
6230000	0.7069371960836676
6240000	0.7069422937847336
6250000	0.7069473794396021
6260000	0.7069524530958762
6270000	0.7069575148010183
6280000	0.7069625646021926
6290000	0.7069676025462358
6300000	0.7069726286797816
6310000	0.7069776430492434
6320000	0.7069826457007421
6330000	0.7069876366800667
6340000	0.7069926160329085
6350000	0.7069975838045586
6360000	0.707002540040193
6370000	0.7070074847846437
6380000	0.707012418082556
6390000	0.7070173399782734
6400000	0.7070222505159689
6410000	0.7070271497395364
6420000	0.7070320376926229
6430000	0.7070369144186616
6440000	0.7070417799608644
6450000	0.7070466343621593
6460000	0.7070514776652566
6470000	0.7070563099126888
6480000	0.7070611311467403
6490000	0.7070659414093994
6500000	0.7070707407425221
6510000	0.70707552918769
6520000	0.7070803067862463
6530000	0.7070850735794187
6540000	0.7070898296080388
6550000	0.7070945748509025
6560000	0.7070993094714997
6570000	0.7071040334491023
6580000	0.7071087468237381
6590000	0.7071134496352862
6600000	0.707118141923424
6610000	0.7071228237275924
6620000	0.7071274950869779
6630000	0.7071321560406405
6640000	0.7071368066273828
6650000	0.7071414468858866
6660000	0.7071460768545095
6670000	0.7071506965714967
6680000	0.7071553060748532
6690000	0.7071599054024009
6700000	0.7071644945918081
6710000	0.7071690736804508
6720000	0.7071736427056119
6730000	0.707178201704281
6740000	0.7071827507133781
6750000	0.707187289769502
6760000	0.7071918189091699
6770000	0.7071963381686763
6780000	0.7072008475840879
6790000	0.7072053471913387
6800000	0.7072098370261748
6810000	0.7072143171241305
6820000	0.7072187875205858
6830000	0.7072232482507219
6840000	0.70722769934953
6850000	0.7072321408518841
6860000	0.7072365727924028
6870000	0.7072409952055816
6880000	0.7072454081257594
6890000	0.7072498115869869
6900000	0.7072542056233244
6910000	0.707258590268504
6920000	0.7072629655561163
6930000	0.7072673315196876
6940000	0.7072716881924499
6950000	0.7072760356075432
6960000	0.707280373797924
6970000	0.7072847027963522
6980000	0.7072890226354707
6990000	0.7072933333477482
7000000	0.7072976349654597
7010000	0.7073019275207598
7020000	0.7073062110456361
7030000	0.7073104855718998
7040000	0.7073147511312489
7050000	0.7073190077551295
7060000	0.7073232554749386
7070000	0.7073274943218888
7080000	0.7073317243269901
7090000	0.7073359455211335
7100000	0.7073401579351317
7110000	0.7073443615994965
7120000	0.7073485565447043
7130000	0.7073527428010182
7140000	0.7073569203986406
7150000	0.7073610893675681
7160000	0.7073652497376042
7170000	0.7073694015384946
7180000	0.7073735447997749
7190000	0.7073776795509349
7200000	0.7073818058211625
7210000	0.7073859236396627
7220000	0.7073900330354352
7230000	0.7073941340373213
7240000	0.7073982266740015
7250000	0.7074023109741397
7260000	0.7074063869661449
7270000	0.7074104546782912
7280000	0.7074145141387926
7290000	0.7074185653757226
7300000	0.7074226084169185
7310000	0.7074266432901797
7320000	0.7074306700232016
7330000	0.7074346886434069
7340000	0.7074386991782049
7350000	0.7074427016549109
7360000	0.7074466961005673
7370000	0.7074506825421949
7380000	0.7074546610066679
7390000	0.707458631520714
7400000	0.7074625941109559
7410000	0.7074665488039129
7420000	0.707470495625906
7430000	0.7074744346032009
7440000	0.7074783657618984
7450000	0.7074822891279977
7460000	0.7074862047274206
7470000	0.7074901125858695
7480000	0.7074940127290158
7490000	0.7074979051823296
7500000	0.7075017899712733
7510000	0.7075056671211246
7520000	0.7075095366569641
7530000	0.7075133986039472
7540000	0.7075172529869334
7550000	0.7075210998307608
7560000	0.7075249391601524
7570000	0.7075287709996914
7580000	0.7075325953738203
7590000	0.7075364123069688
7600000	0.7075402218233229
7610000	0.7075440239470757
7620000	0.7075478187022328
7630000	0.7075516061127343
7640000	0.7075553862023899
7650000	0.7075591589948815
7660000	0.7075629245138627
7670000	0.7075666827827722
7680000	0.7075704338250017
7690000	0.7075741776638416
7700000	0.7075779143224776
7710000	0.707581643823983
7720000	0.7075853661913056
7730000	0.7075890814472945
7740000	0.7075927896147594
7750000	0.7075964907163048
7760000	0.7076001847745257
7770000	0.707603871811823
7780000	0.7076075518506348
7790000	0.707611224913126
7800000	0.7076148910215259
7810000	0.707618550197848
7820000	0.7076222024640513
7830000	0.7076258478420396
7840000	0.70762948635354
7850000	0.7076331180202415
7860000	0.7076367428636614
7870000	0.7076403609053618
7880000	0.7076439721666554
7890000	0.7076475766688715
7900000	0.7076511744332089
7910000	0.7076547654806928
7920000	0.7076583498324163
7930000	0.7076619275092895
7940000	0.7076654985321166
7950000	0.7076690629215914
7960000	0.707672620698417
7970000	0.7076761718831108
7980000	0.7076797164961708
7990000	0.7076832545579289
8000000	0.7076867860886972
8010000	0.7076903111086588
8020000	0.7076938296379552
8030000	0.7076973416965671
8040000	0.7077008473044716
8050000	0.7077043464814585
8060000	0.7077078392473808
8070000	0.7077113256218327
8080000	0.7077148056244195
8090000	0.7077182792747139
8100000	0.7077217465921101
8110000	0.7077252075959475
8120000	0.707728662305446
8130000	0.707732110739849
8140000	0.7077355529182436
8150000	0.7077389888596177
8160000	0.7077424185828838
8170000	0.7077458421069287
8180000	0.707749259450561
8190000	0.7077526706324081
8200000	0.7077560756711158
8210000	0.7077594745851892
8220000	0.7077628673931398
8230000	0.7077662541133062
8240000	0.7077696347640138
8250000	0.70777300936346
8260000	0.7077763779297788
8270000	0.7077797404811238
8280000	0.7077830970353896
8290000	0.7077864476105376
8300000	0.7077897922244227
8310000	0.707793130894818
8320000	0.7077964636393878
8330000	0.7077997904757755
8340000	0.7078031114215493
8350000	0.7078064264941138
8360000	0.707809735710951
8370000	0.7078130390893388
8380000	0.7078163366465774
8390000	0.707819628399807
8400000	0.7078229143661847
8410000	0.7078261945627264
8420000	0.7078294690064302
8430000	0.7078327377141859
8440000	0.7078360007028142
8450000	0.7078392579890918
8460000	0.7078425095897207
8470000	0.707845755521352
8480000	0.7078489958005083
8490000	0.7078522304436938
8500000	0.7078554594673516
8510000	0.7078586828877564
8520000	0.7078619007213273
8530000	0.7078651129841946
8540000	0.707868319692522
8550000	0.7078715208624744
8560000	0.7078747165100039
8570000	0.7078779066511004
8580000	0.707881091301674
8590000	0.7078842704775021
8600000	0.7078874441944019
8610000	0.7078906124681104
8620000	0.7078937753142058
8630000	0.7078969327482503
8640000	0.7079000847858393
8650000	0.707903231442369
8660000	0.7079063727332571
8670000	0.7079095086738543
8680000	0.7079126392793552
8690000	0.7079157645650271
8700000	0.7079188845460024
8710000	0.7079219992373276
8720000	0.7079251086541053
8730000	0.707928212811261
8740000	0.7079313117237106
8750000	0.7079344054062684
8760000	0.7079374938737539
8770000	0.7079405771408962
8780000	0.7079436552223553
8790000	0.7079467281327759
8800000	0.7079497958866716
8810000	0.7079528584985398
8820000	0.7079559159828468
8830000	0.707958968353994
8840000	0.7079620156262288
8850000	0.7079650578139147
8860000	0.7079680949312366
8870000	0.7079711269923379
8880000	0.7079741540113363
8890000	0.707977176002251
8900000	0.7079801929791278
8910000	0.70798320495586
8920000	0.7079862119463612
8930000	0.7079892139644385
8940000	0.7079922110238874
8950000	0.7079952031384512
8960000	0.7079981903217224
8970000	0.708001172587398
8980000	0.7080041499490123
8990000	0.7080071224201199
9000000	0.7080100900141084
9010000	0.7080130527444202
9020000	0.708016010624411
9030000	0.7080189636673888
9040000	0.7080219118866278
9050000	0.7080248552952506
9060000	0.7080277939065078
9070000	0.7080307277334311
9080000	0.7080336567891032
9090000	0.7080365810865299
9100000	0.7080395006386566
9110000	0.7080424154584126
9120000	0.7080453255585811
9130000	0.7080482309520173
9140000	0.7080511316514627
9150000	0.7080540276696621
9160000	0.7080569190191965
9170000	0.7080598057127407
9180000	0.7080626877628438
9190000	0.708065565182024
9200000	0.708068437982704
9210000	0.7080713061773835
9220000	0.7080741697783428
9230000	0.7080770287979772
9240000	0.7080798832485814
9250000	0.7080827331423274
9260000	0.7080855784914806
9270000	0.7080884193081123
9280000	0.7080912556043576
9290000	0.708094087392271
9300000	0.7080969146838482
9310000	0.7080997374910271
9320000	0.7081025558258052
9330000	0.708105369699962
9340000	0.7081081791253617
9350000	0.7081109841138297
9360000	0.7081137846770617
9370000	0.7081165808267758
9380000	0.7081193725746027
9390000	0.7081221599321945
9400000	0.7081249429110619
9410000	0.7081277215227948
9420000	0.7081304957788563
9430000	0.708133265690672
9440000	0.7081360312696354
9450000	0.7081387925271219
9460000	0.708141549474441
9470000	0.7081443021228458
9480000	0.7081470504835972
9490000	0.7081497945678987
9500000	0.7081525343868438
9510000	0.7081552699515994
9520000	0.7081580012732057
9530000	0.7081607283626796
9540000	0.7081634512310583
9550000	0.708166169889243
9560000	0.7081688843481735
9570000	0.7081715946186674
9580000	0.7081743007116017
9590000	0.7081770026377853
9600000	0.7081797004078941
9610000	0.708182394032697
9620000	0.7081850835228561
9630000	0.7081877688890121
9640000	0.7081904501417531
9650000	0.7081931272916095
9660000	0.7081958003491389
9670000	0.7081984693248019
9680000	0.7082011342290946
9690000	0.7082037950723472
9700000	0.7082064518649811
9710000	0.708209104617322
9720000	0.7082117533396619
9730000	0.7082143980422317
9740000	0.7082170387352955
9750000	0.7082196754290337
9760000	0.7082223081335703
9770000	0.7082249368590068
9780000	0.7082275616154964
9790000	0.7082301824130053
9800000	0.708232799261562
9810000	0.7082354121711623
9820000	0.7082380211516799
9830000	0.708240626213076
9840000	0.7082432273651953
9850000	0.7082458246178652
9860000	0.7082484179808888
9870000	0.7082510074640223
9880000	0.7082535930770002
9890000	0.7082561748295026
9900000	0.7082587527311601
9910000	0.7082613267916658
9920000	0.7082638970205709
9930000	0.7082664634274354
9940000	0.7082690260217888
9950000	0.7082715848131071
9960000	0.7082741398108352
9970000	0.7082766910244687
9980000	0.7082792384633603
9990000	0.7082817821368402
10000000	0.7082843220542123


==> generated-data/dep-variational-gnuplot.txt <==
10000	0.46008339248180696
20000	0.5202247338824731
30000	0.5495316897188226
40000	0.5679277814874453
50000	0.5809244983901499
60000	0.5907678299552482
70000	0.5985740336483507
80000	0.6049710910265356
90000	0.6103438511858125
100000	0.6149434783780692
110000	0.6189420065251336
120000	0.6224618757558118
130000	0.6255929907178912
140000	0.6284030977861845
150000	0.6309443738365768
160000	0.6332577624294664
170000	0.6353759160043119
180000	0.6373252454622089
190000	0.6391273810572362
200000	0.6408002348913954
210000	0.6423587875933667
220000	0.6438156801478451
230000	0.6451816655634859
240000	0.6464659580646852
250000	0.6476765062488525
260000	0.6488202090678412
270000	0.6499030882857844
280000	0.6509304274321417
290000	0.6519068846949221
300000	0.6528365853505991
310000	0.6537231979828194
320000	0.6545699977526639
330000	0.6553799192471841
340000	0.6561556008798117
350000	0.6568994223965812
360000	0.6576135367209226
370000	0.6582998971218821
380000	0.6589602804978254
390000	0.6595963074166066
400000	0.6602094594339938
410000	0.6608010941174941
420000	0.6613724581270892
430000	0.6619246986435999
440000	0.6624588733862788
450000	0.662975959421302
460000	0.6634768609302405
470000	0.6639624160808492
480000	0.6644334031204634
490000	0.6648905457940448
500000	0.6653345181737514
510000	0.6657659489742391
520000	0.6661854254173047
530000	0.6665934967005471
540000	0.6669906771172118
550000	0.6673774488679988
560000	0.6677542646002111
570000	0.6681215497050019
580000	0.6684797043995412
590000	0.6688291056175458
600000	0.6691701087287063
610000	0.6695030491050524
620000	0.6698282435501293
630000	0.6701459916049858
640000	0.6704565767433547
650000	0.6707602674669833
660000	0.6710573183108456
670000	0.67134797076688
680000	0.6716324541339628
690000	0.6719109863009859
700000	0.6721837744691874
710000	0.6724510158192332
720000	0.6727128981279876
730000	0.6729696003394008
740000	0.6732212930935011
750000	0.6734681392170863
760000	0.6737102941793495
770000	0.6739479065153728
780000	0.6741811182201348
790000	0.6744100651154313
800000	0.67463487719189
810000	0.6748556789280509
820000	0.6750725895883167
830000	0.6752857235014049
840000	0.6754951903207973
850000	0.6757010952685493
860000	0.6759035393636992
870000	0.676102619636421
880000	0.6762984293289585
890000	0.6764910580842973
900000	0.6766805921234514
910000	0.676867114412167
920000	0.6770507048177845
930000	0.6772314402569412
940000	0.6774093948347357
950000	0.6775846399759387
960000	0.677757244548777
970000	0.6779272749817884
980000	0.6780947953741974
990000	0.6782598676002357
1000000	0.6784225514077961
1010000	0.6785829045117802
1020000	0.6787409826824743
1030000	0.6788968398292651
1040000	0.6790505280799826
1050000	0.679202097856136
1060000	0.6793515979442974
1070000	0.6794990755638586
1080000	0.6796445764313792
1090000	0.6797881448217299
1100000	0.6799298236262146
1110000	0.6800696544078471
1120000	0.6802076774539476
1130000	0.6803439318262106
1140000	0.6804784554083849
1150000	0.6806112849517033
1160000	0.6807424561181826
1170000	0.6808720035219142
1180000	0.6809999607684523
1190000	0.6811263604924044
1200000	0.6812512343933204
1210000	0.6813746132699683
1220000	0.6814965270530845
1230000	0.6816170048366784
1240000	0.6817360749079624
1250000	0.6818537647759836
1260000	0.6819701011990196
1270000	0.6820851102108011
1280000	0.6821988171456238
1290000	0.6823112466624
1300000	0.682422422767706
1310000	0.6825323688378737
1320000	0.6826411076401718
1330000	0.6827486613531222
1340000	0.6828550515859927
1350000	0.6829602993975037
1360000	0.6830644253137901
1370000	0.6831674493456461
1380000	0.6832693910050971
1390000	0.6833702693213175
1400000	0.6834701028559345
1410000	0.6835689097177408
1420000	0.6836667075768443
1430000	0.6837635136782794
1440000	0.683859344855106
1450000	0.683954217541016
1460000	0.6840481477824711
1470000	0.6841411512503923
1480000	0.6842332432514193
1490000	0.6843244387387597
1500000	0.6844147523226445
1510000	0.6845041982804088
1520000	0.684592790566209
1530000	0.6846805428203981
1540000	0.6847674683785687
1550000	0.6848535802802771
1560000	0.6849388912774674
1570000	0.6850234138426001
1580000	0.6851071601765026
1590000	0.6851901422159522
1600000	0.6852723716409999
1610000	0.6853538598820476
1620000	0.6854346181266879
1630000	0.6855146573263158
1640000	0.6855939882025206
1650000	0.6856726212532687
1660000	0.6857505667588817
1670000	0.6858278347878222
1680000	0.6859044352022905
1690000	0.685980377663643
1700000	0.6860556716376348
1710000	0.6861303263994991
1720000	0.6862043510388631
1730000	0.68627775446451
1740000	0.6863505454089943
1750000	0.68642273243311
1760000	0.6864943239302248
1770000	0.6865653281304779
1780000	0.6866357531048511
1790000	0.6867056067691168
1800000	0.6867748968876655
1810000	0.6868436310772179
1820000	0.6869118168104289
1830000	0.6869794614193812
1840000	0.6870465720989769
1850000	0.6871131559102311
1860000	0.6871792197834665
1870000	0.6872447705214164
1880000	0.687309814802238
1890000	0.6873743591824397
1900000	0.6874384100997223
1910000	0.6875019738757421
1920000	0.6875650567187936
1930000	0.6876276647264185
1940000	0.6876898038879393
1950000	0.6877514800869241
1960000	0.6878126991035829
1970000	0.6878734666170964
1980000	0.687933788207882
1990000	0.6879936693597979
2000000	0.6880531154622864
2010000	0.6881121318124604
2020000	0.6881707236171324
2030000	0.6882288959947902
2040000	0.6882866539775199
2050000	0.6883440025128764
2060000	0.6884009464657068
2070000	0.6884574906199246
2080000	0.6885136396802369
2090000	0.6885693982738283
2100000	0.6886247709519999
2110000	0.6886797621917662
2120000	0.6887343763974119
2130000	0.6887886179020078
2140000	0.6888424909688893
2150000	0.6888959997930961
2160000	0.6889491485027768
2170000	0.689001941160559
2180000	0.6890543817648821
2190000	0.6891064742513007
2200000	0.6891582224937537
2210000	0.6892096303058025
2220000	0.6892607014418388
2230000	0.6893114395982634
2240000	0.6893618484146362
2250000	0.6894119314747982
2260000	0.689461692307966
2270000	0.6895111343898012
2280000	0.6895602611434541
2290000	0.6896090759405815
2300000	0.6896575821023416
2310000	0.6897057829003649
2320000	0.6897536815577024
2330000	0.689801281249752
2340000	0.6898485851051632
2350000	0.6898955962067201
2360000	0.6899423175922055
2370000	0.6899887522552439
2380000	0.690034903146126
2390000	0.690080773172614
2400000	0.6901263652007283
2410000	0.6901716820555185
2420000	0.6902167265218135
2430000	0.690261501344958
2440000	0.6903060092315313
2450000	0.6903502528500499
2460000	0.6903942348316552
2470000	0.6904379577707854
2480000	0.6904814242258335
2490000	0.6905246367197899
2500000	0.6905675977408718
2510000	0.6906103097431389
2520000	0.6906527751470946
2530000	0.6906949963402773
2540000	0.6907369756778348
2550000	0.69077871548309
2560000	0.6908202180480927
2570000	0.6908614856341607
2580000	0.6909025204724084
2590000	0.6909433247642656
2600000	0.6909839006819842
2610000	0.6910242503691356
2620000	0.6910643759410964
2630000	0.6911042794855248
2640000	0.6911439630628279
2650000	0.6911834287066176
2660000	0.6912226784241591
2670000	0.6912617141968087
2680000	0.6913005379804434
2690000	0.6913391517058826
2700000	0.6913775572792993
2710000	0.6914157565826251
2720000	0.6914537514739458
2730000	0.6914915437878901
2740000	0.6915291353360091
2750000	0.6915665279071499
2760000	0.6916037232678207
2770000	0.6916407231625503
2780000	0.6916775293142376
2790000	0.6917141434244978
2800000	0.691750567173999
2810000	0.6917868022227942
2820000	0.691822850210646
2830000	0.6918587127573452
2840000	0.691894391463023
2850000	0.6919298879084581
2860000	0.6919652036553774
2870000	0.6920003402467503
2880000	0.6920352992070787
2890000	0.6920700820426814
2900000	0.6921046902419717
2910000	0.6921391252757318
2920000	0.6921733885973809
2930000	0.692207481643238
2940000	0.692241405832781
2950000	0.692275162568901
2960000	0.6923087532381498
2970000	0.6923421792109854
2980000	0.6923754418420125
2990000	0.6924085424702171
3000000	0.692441482419198
3010000	0.6924742629973952
3020000	0.6925068854983114
3030000	0.6925393512007326
3040000	0.6925716613689419
3050000	0.6926038172529319
3060000	0.6926358200886116
3070000	0.692667671098011
3080000	0.6926993714894805
3090000	0.6927309224578886
3100000	0.6927623251848144
3110000	0.6927935808387383
3120000	0.692824690575228
3130000	0.6928556555371219
3140000	0.69288647685471
3150000	0.6929171556459099
3160000	0.6929476930164423
3170000	0.6929780900600002
3180000	0.6930083478584182
3190000	0.6930384674818382
3200000	0.6930684499888704
3210000	0.6930982964267542
3220000	0.6931280078315145
3230000	0.6931575852281164
3240000	0.6931870296306168
3250000	0.6932163420423134
3260000	0.6932455234558922
3270000	0.6932745748535705
3280000	0.6933034972072403
3290000	0.6933322914786062
3300000	0.693360958619324
3310000	0.6933894995711347
3320000	0.6934179152659983
3330000	0.693446206626223
3340000	0.693474374564595
3350000	0.6935024199845042
3360000	0.6935303437800682
3370000	0.6935581468362556
3380000	0.6935858300290054
3390000	0.6936133942253461
3400000	0.6936408402835116
3410000	0.6936681690530565
3420000	0.6936953813749682
3430000	0.6937224780817788
3440000	0.6937494599976737
3450000	0.6937763279385993
3460000	0.6938030827123693
3470000	0.6938297251187683
3480000	0.6938562559496546
3490000	0.6938826759890617
3500000	0.6939089860132964
3510000	0.6939351867910386
3520000	0.6939612790834353
3530000	0.6939872636441979
3540000	0.6940131412196939
3550000	0.694038912549039
3560000	0.6940645783641888
3570000	0.6940901393900268
3580000	0.6941155963444527
3590000	0.6941409499384694
3600000	0.694166200876267
3610000	0.6941913498553077
3620000	0.6942163975664082
3630000	0.6942413446938205
3640000	0.6942661919153135
3650000	0.6942909399022503
3660000	0.6943155893196673
3670000	0.6943401408263505
3680000	0.6943645950749101
3690000	0.6943889527118565
3700000	0.6944132143776729
3710000	0.6944373807068869
3720000	0.6944614523281424
3730000	0.6944854298642701
3740000	0.6945093139323555
3750000	0.6945331051438082
3760000	0.6945568041044281
3770000	0.6945804114144722
3780000	0.6946039276687194
3790000	0.694627353456535
3800000	0.694650689361934
3810000	0.6946739359636436
3820000	0.6946970938351645
3830000	0.6947201635448321
3840000	0.6947431456558757
3850000	0.6947660407264781
3860000	0.6947888493098331
3870000	0.6948115719542032
3880000	0.6948342092029762
3890000	0.6948567615947211
3900000	0.694879229663242
3910000	0.6949016139376339
3920000	0.6949239149423347
3930000	0.6949461331971786
3940000	0.6949682692174481
3950000	0.6949903235139248
3960000	0.6950122965929405
3970000	0.6950341889564269
3980000	0.6950560011019642
3990000	0.6950777335228306
4000000	0.6950993867080494
4010000	0.695120961142436
4020000	0.6951424573066454
4030000	0.6951638756772173
4040000	0.6951852167266215
4050000	0.6952064809233032
4060000	0.6952276687317263
4070000	0.695248780612417
4080000	0.6952698170220077
4090000	0.6952907784132784
4100000	0.695311665235198
4110000	0.6953324779329672
4120000	0.6953532169480576
4130000	0.6953738827182527
4140000	0.6953944756776875
4150000	0.6954149962568874
4160000	0.695435444882806
4170000	0.6954558219788655
4180000	0.6954761279649914
4190000	0.6954963632576517
4200000	0.695516528269893
4210000	0.6955366234113758
4220000	0.6955566490884114
4230000	0.6955766057039965
4240000	0.6955964936578477
4250000	0.6956163133464367
4260000	0.6956360651630233
4270000	0.6956557494976896
4280000	0.6956753667373722
4290000	0.6956949172658953
4300000	0.6957144014640032
4310000	0.6957338197093916
4320000	0.6957531723767392
4330000	0.6957724598377382
4340000	0.695791682461126
4350000	0.6958108406127143
4360000	0.6958299346554196
4370000	0.6958489649492924
4380000	0.6958679318515463
4390000	0.6958868357165873
4400000	0.6959056768960408
4410000	0.6959244557387816
4420000	0.69594317259096
4430000	0.6959618277960296
4440000	0.6959804216947746
4450000	0.6959989546253366
4460000	0.69601742692324
4470000	0.6960358389214194
4480000	0.6960541909502442
4490000	0.6960724833375446
4500000	0.6960907164086364
4510000	0.6961088904863464
4520000	0.6961270058910358
4530000	0.6961450629406254
4540000	0.6961630619506193
4550000	0.6961810032341282
4560000	0.696198887101893
4570000	0.696216713862308
4580000	0.696234483821443
4590000	0.6962521972830671
4600000	0.6962698545486694
4610000	0.6962874559174823
4620000	0.696305001686503
4630000	0.6963224921505138
4640000	0.6963399276021053
4650000	0.6963573083316952
4660000	0.6963746346275511
4670000	0.6963919067758099
4680000	0.6964091250604975
4690000	0.6964262897635504
4700000	0.696443401164834
4710000	0.6964604595421633
4720000	0.6964774651713208
4730000	0.6964944183260777
4740000	0.6965113192782107
4750000	0.696528168297522
4760000	0.6965449656518568
4770000	0.6965617116071228
4780000	0.6965784064273073
4790000	0.6965950503744945
4800000	0.6966116437088852
4810000	0.6966281866888118
4820000	0.6966446795707573
4830000	0.6966611226093712
4840000	0.6966775160574876
4850000	0.6966938601661403
4860000	0.6967101551845805
4870000	0.6967264013602925
4880000	0.6967425989390104
4890000	0.696758748164733
4900000	0.6967748492797405
4910000	0.69679090252461
4920000	0.69680690813823
4930000	0.6968228663578167
4940000	0.6968387774189286
4950000	0.6968546415554815
4960000	0.6968704589997629
4970000	0.6968862299824473
4980000	0.6969019547326099
4990000	0.6969176334777409
5000000	0.6969332664437605
5010000	0.6969488538550314
5020000	0.6969643959343741
5030000	0.6969798929030795
5040000	0.6969953449809223
5050000	0.6970107523861757
5060000	0.6970261153356232
5070000	0.6970414340445721
5080000	0.6970567087268664
5090000	0.6970719395949003
5100000	0.6970871268596296
5110000	0.6971022707305853
5120000	0.6971173714158851
5130000	0.6971324291222468
5140000	0.6971474440549991
5150000	0.6971624164180944
5160000	0.6971773464141207
5170000	0.697192234244313
5180000	0.697207080108565
5190000	0.6972218842054407
5200000	0.6972366467321861
5210000	0.6972513678847396
5220000	0.6972660478577442
5230000	0.6972806868445571
5240000	0.6972952850372626
5250000	0.6973098426266808
5260000	0.6973243598023801
5270000	0.6973388367526863
5280000	0.6973532736646941
5290000	0.6973676707242771
5300000	0.6973820281160976
5310000	0.6973963460236179
5320000	0.697410624629109
5330000	0.6974248641136613
5340000	0.6974390646571949
5350000	0.6974532264384676
5360000	0.6974673496350868
5370000	0.6974814344235174
5380000	0.6974954809790916
5390000	0.697509489476019
5400000	0.697523460087395
5410000	0.6975373929852098
5420000	0.6975512883403588
5430000	0.6975651463226499
5440000	0.6975789671008138
5450000	0.6975927508425118
5460000	0.697606497714345
5470000	0.697620207881863
5480000	0.6976338815095718
5490000	0.6976475187609434
5500000	0.6976611197984232
5510000	0.6976746847834381
5520000	0.6976882138764062
5530000	0.6977017072367431
5540000	0.6977151650228709
5550000	0.6977285873922265
5560000	0.6977419745012685
5570000	0.697755326505486
5580000	0.6977686435594053
5590000	0.6977819258165987
5600000	0.6977951734296912
5610000	0.6978083865503686
5620000	0.6978215653293844
5630000	0.6978347099165676
5640000	0.6978478204608299
5650000	0.6978608971101725
5660000	0.6978739400116943
5670000	0.6978869493115978
5680000	0.6978999251551967
5690000	0.6979128676869227
5700000	0.6979257770503329
5710000	0.6979386533881158
5720000	0.6979514968420987
5730000	0.6979643075532538
5740000	0.6979770856617055
5750000	0.6979898313067365
5760000	0.6980025446267946
5770000	0.6980152257594986
5780000	0.6980278748416453
5790000	0.698040492009216
5800000	0.6980530773973814
5810000	0.6980656311405098
5820000	0.6980781533721712
5830000	0.698090644225145
5840000	0.6981031038314253
5850000	0.6981155323222268
5860000	0.6981279298279911
5870000	0.6981402964783925
5880000	0.6981526324023433
5890000	0.6981649377279999
5900000	0.6981772125827691
5910000	0.6981894570933125
5920000	0.6982016713855534
5930000	0.6982138555846813
5940000	0.6982260098151578
5950000	0.6982381342007222
5960000	0.6982502288643972
5970000	0.698262293928493
5980000	0.6982743295146139
5990000	0.6982863357436628
6000000	0.6982983127358472
6010000	0.6983102606106831
6020000	0.6983221794870013
6030000	0.6983340694829515
6040000	0.6983459307160085
6050000	0.6983577633029759
6060000	0.6983695673599919
6070000	0.6983813430025336
6080000	0.6983930903454225
6090000	0.6984048095028283
6100000	0.6984165005882752
6110000	0.6984281637146449
6120000	0.698439798994182
6130000	0.698451406538499
6140000	0.6984629864585807
6150000	0.6984745388647884
6160000	0.6984860638668643
6170000	0.6984975615739365
6180000	0.6985090320945235
6190000	0.6985204755365381
6200000	0.6985318920072912
6210000	0.6985432816134982
6220000	0.6985546444612807
6230000	0.6985659806561724
6240000	0.6985772903031229
6250000	0.6985885735065018
6260000	0.6985998303701029
6270000	0.6986110609971476
6280000	0.6986222654902904
6290000	0.6986334439516216
6300000	0.698644596482672
6310000	0.6986557231844162
6320000	0.6986668241572774
6330000	0.6986778995011306
6340000	0.6986889493153065
6350000	0.6986999736985958
6360000	0.6987109727492526
6370000	0.6987219465649981
6380000	0.6987328952430243
6390000	0.698743818879998
6400000	0.6987547175720642
6410000	0.6987655914148496
6420000	0.6987764405034669
6430000	0.6987872649325173
6440000	0.6987980647960949
6450000	0.6988088401877898
6460000	0.6988195912006914
6470000	0.6988303179273923
6480000	0.6988410204599916
6490000	0.6988516988900983
6500000	0.6988623533088341
6510000	0.6988729838068375
6520000	0.6988835904742667
6530000	0.698894173400803
6540000	0.6989047326756539
6550000	0.6989152683875567
6560000	0.698925780624781
6570000	0.6989362694751323
6580000	0.6989467350259557
6590000	0.698957177364138
6600000	0.6989675965761113
6610000	0.6989779927478557
6620000	0.6989883659649029
6630000	0.6989987163123391
6640000	0.6990090438748078
6650000	0.6990193487365123
6660000	0.6990296309812196
6670000	0.6990398906922628
6680000	0.6990501279525441
6690000	0.699060342844537
6700000	0.6990705354502904
6710000	0.699080705851431
6720000	0.6990908541291648
6730000	0.6991009803642821
6740000	0.6991110846371584
6750000	0.6991211670277581
6760000	0.6991312276156368
6770000	0.6991412664799441
6780000	0.6991512836994268
6790000	0.6991612793524302
6800000	0.6991712535169022
6810000	0.6991812062703952
6820000	0.6991911376900682
6830000	0.6992010478526907
6840000	0.699210936834644
6850000	0.6992208047119242
6860000	0.6992306515601447
6870000	0.6992404774545385
6880000	0.6992502824699612
6890000	0.6992600666808929
6900000	0.6992698301614404
6910000	0.6992795729853403
6920000	0.6992892952259611
6930000	0.6992989969563057
6940000	0.699308678249013
6950000	0.6993183391763611
6960000	0.6993279798102697
6970000	0.6993376002223015
6980000	0.6993472004836647
6990000	0.6993567806652166
7000000	0.6993663408374637
7010000	0.6993758810705657
7020000	0.6993854014343366
7030000	0.6993949019982472
7040000	0.6994043828314278
7050000	0.6994138440026697
7060000	0.6994232855804274
7070000	0.6994327076328212
7080000	0.6994421102276382
7090000	0.6994514934323365
7100000	0.6994608573140446
7110000	0.6994702019395653
7120000	0.6994795273753778
7130000	0.6994888336876379
7140000	0.6994981209421822
7150000	0.6995073892045292
7160000	0.6995166385398808
7170000	0.6995258690131246
7180000	0.6995350806888364
7190000	0.6995442736312814
7200000	0.6995534479044165
7210000	0.6995626035718921
7220000	0.699571740697054
7230000	0.6995808593429449
7240000	0.6995899595723072
7250000	0.6995990414475841
7260000	0.6996081050309213
7270000	0.6996171503841695
7280000	0.6996261775688857
7290000	0.6996351866463352
7300000	0.6996441776774931
7310000	0.6996531507230467
7320000	0.6996621058433963
7330000	0.6996710430986578
7340000	0.699679962548664
7350000	0.6996888642529665
7360000	0.6996977482708373
7370000	0.6997066146612705
7380000	0.699715463482984
7390000	0.6997242947944207
7400000	0.6997331086537513
7410000	0.6997419051188751
7420000	0.6997506842474213
7430000	0.6997594460967516
7440000	0.6997681907239608
7450000	0.6997769181858793
7460000	0.6997856285390742
7470000	0.6997943218398508
7480000	0.6998029981442542
7490000	0.699811657508071
7500000	0.699820299986831
7510000	0.6998289256358086
7520000	0.6998375345100234
7530000	0.6998461266642433
7540000	0.6998547021529848
7550000	0.6998632610305152
7560000	0.6998718033508535
7570000	0.699880329167772
7580000	0.6998888385347983
7590000	0.6998973315052159
7600000	0.6999058081320664
7610000	0.6999142684681497
7620000	0.6999227125660274
7630000	0.6999311404780222
7640000	0.6999395522562206
7650000	0.6999479479524736
7660000	0.6999563276183984
7670000	0.6999646913053794
7680000	0.69997303906457
7690000	0.6999813709468936
7700000	0.6999896870030453
7710000	0.6999979872834927
7720000	0.7000062718384779
7730000	0.7000145407180173
7740000	0.7000227939719057
7750000	0.7000310316497143
7760000	0.7000392538007945
7770000	0.7000474604742776
7780000	0.7000556517190772
7790000	0.7000638275838895
7800000	0.7000719881171951
7810000	0.70008013336726
7820000	0.700088263382137
7830000	0.7000963782096669
7840000	0.7001044778974794
7850000	0.7001125624929946
7860000	0.7001206320434241
7870000	0.7001286865957723
7880000	0.7001367261968371
7890000	0.7001447508932119
7900000	0.7001527607312859
7910000	0.7001607557572458
7920000	0.7001687360170767
7930000	0.7001767015565633
7940000	0.7001846524212909
7950000	0.700192588656647
7960000	0.7002005103078217
7970000	0.7002084174198091
7980000	0.7002163100374088
7990000	0.7002241882052264
8000000	0.7002320519676744
8010000	0.7002399013689743
8020000	0.7002477364531571
8030000	0.7002555572640635
8040000	0.7002633638453466
8050000	0.7002711562404715
8060000	0.7002789344927174
8070000	0.7002866986451777
8080000	0.7002944487407616
8090000	0.7003021848221953
8100000	0.7003099069320223
8110000	0.700317615112605
8120000	0.7003253094061255
8130000	0.7003329898545863
8140000	0.700340656499812
8150000	0.7003483093834495
8160000	0.7003559485469695
8170000	0.700363574031667
8180000	0.700371185878663
8190000	0.7003787841289044
8200000	0.7003863688231657
8210000	0.7003939400020502
8220000	0.7004014977059898
8230000	0.700409041975247
8240000	0.7004165728499153
8250000	0.7004240903699203
8260000	0.7004315945750204
8270000	0.7004390855048079
8280000	0.70044656319871
8290000	0.7004540276959892
8300000	0.7004614790357448
8310000	0.7004689172569133
8320000	0.7004763423982696
8330000	0.7004837544984273
8340000	0.7004911535958407
8350000	0.7004985397288039
8360000	0.700505912935454
8370000	0.7005132732537694
8380000	0.7005206207215724
8390000	0.7005279553765298
8400000	0.7005352772561524
8410000	0.700542586397798
8420000	0.7005498828386703
8430000	0.7005571666158207
8440000	0.7005644377661487
8450000	0.7005716963264033
8460000	0.7005789423331827
8470000	0.7005861758229365
8480000	0.7005933968319651
8490000	0.7006006053964212
8500000	0.7006078015523107
8510000	0.7006149853354935
8520000	0.7006221567816833
8530000	0.7006293159264497
8540000	0.700636462805218
8550000	0.7006435974532704
8560000	0.7006507199057467
8570000	0.7006578301976448
8580000	0.7006649283638217
8590000	0.7006720144389943
8600000	0.7006790884577394
8610000	0.7006861504544959
8620000	0.7006932004635638
8630000	0.7007002385191059
8640000	0.7007072646551487
8650000	0.7007142789055822
8660000	0.7007212813041614
8670000	0.7007282718845068
8680000	0.7007352506801049
8690000	0.7007422177243089
8700000	0.7007491730503396
8710000	0.7007561166912861
8720000	0.700763048680106
8730000	0.7007699690496265
8740000	0.7007768778325454
8750000	0.7007837750614304
8760000	0.7007906607687219
8770000	0.7007975349867314
8780000	0.7008043977476436
8790000	0.7008112490835166
8800000	0.7008180890262826
8810000	0.7008249176077483
8820000	0.7008317348595965
8830000	0.7008385408133848
8840000	0.7008453355005482
8850000	0.7008521189523985
8860000	0.700858891200126
8870000	0.7008656522747985
8880000	0.7008724022073635
8890000	0.7008791410286481
8900000	0.7008858687693593
8910000	0.7008925854600856
8920000	0.7008992911312962
8930000	0.7009059858133428
8940000	0.7009126695364599
8950000	0.7009193423307647
8960000	0.7009260042262587
8970000	0.7009326552528276
8980000	0.7009392954402418
8990000	0.7009459248181575
9000000	0.700952543416117
9010000	0.7009591512635492
9020000	0.70096574838977
9030000	0.7009723348239836
9040000	0.7009789105952817
9050000	0.7009854757326459
9060000	0.7009920302649464
9070000	0.7009985742209435
9080000	0.7010051076292885
9090000	0.7010116305185228
9100000	0.7010181429170804
9110000	0.7010246448532871
9120000	0.7010311363553605
9130000	0.7010376174514128
9140000	0.7010440881694485
9150000	0.7010505485373673
9160000	0.7010569985829629
9170000	0.7010634383339245
9180000	0.7010698678178372
9190000	0.7010762870621821
9200000	0.701082696094337
9210000	0.7010890949415773
9220000	0.7010954836310755
9230000	0.701101862189903
9240000	0.7011082306450295
9250000	0.7011145890233237
9260000	0.7011209373515546
9270000	0.7011272756563911
9280000	0.7011336039644025
9290000	0.7011399223020593
9300000	0.7011462306957341
9310000	0.701152529171701
9320000	0.7011588177561369
9330000	0.7011650964751213
9340000	0.7011713653546379
9350000	0.7011776244205736
9360000	0.7011838736987203
9370000	0.7011901132147742
9380000	0.7011963429943371
9390000	0.7012025630629164
9400000	0.7012087734459258
9410000	0.7012149741686855
9420000	0.7012211652564231
9430000	0.701227346734273
9440000	0.7012335186272785
9450000	0.7012396809603904
9460000	0.7012458337584688
9470000	0.701251977046283
9480000	0.7012581108485118
9490000	0.7012642351897445
9500000	0.7012703500944799
9510000	0.7012764555871293
9520000	0.7012825516920138
9530000	0.7012886384333672
9540000	0.7012947158353353
9550000	0.7013007839219764
9560000	0.7013068427172615
9570000	0.7013128922450756
9580000	0.7013189325292172
9590000	0.7013249635933989
9600000	0.701330985461248
9610000	0.7013369981563066
9620000	0.7013430017020327
9630000	0.7013489961217996
9640000	0.701354981438897
9650000	0.7013609576765308
9660000	0.7013669248578247
9670000	0.7013728830058186
9680000	0.7013788321434709
9690000	0.7013847722936577
9700000	0.7013907034791738
9710000	0.7013966257227329
9720000	0.7014025390469674
9730000	0.7014084434744297
9740000	0.7014143390275921
9750000	0.7014202257288471
9760000	0.701426103600508
9770000	0.7014319726648092
9780000	0.7014378329439062
9790000	0.7014436844598761
9800000	0.701449527234719
9810000	0.7014553612903565
9820000	0.7014611866486336
9830000	0.701467003331318
9840000	0.7014728113601015
9850000	0.7014786107565992
9860000	0.7014844015423506
9870000	0.7014901837388199
9880000	0.7014959573673959
9890000	0.701501722449393
9900000	0.7015074790060506
9910000	0.7015132270585347
9920000	0.7015189666279369
9930000	0.7015246977352756
9940000	0.7015304204014964
9950000	0.7015361346474712
9960000	0.7015418404940008
9970000	0.7015475379618126
9980000	0.7015532270715628
9990000	0.7015589078438359
10000000	0.7015645802991455


==> generated-data/dep-watanabe-gnuplot.txt <==
10000 0.36846
11000 0.3851
12000 0.36793
13000 0.40428
14000 0.4127
15000 0.39322
16000 0.4399
17000 0.42548
18000 0.4305
19000 0.46171
20000 0.44597
21000 0.46002
22000 0.47598
23000 0.47152
24000 0.45981
25000 0.47573
26000 0.46892
27000 0.50148
28000 0.5141
29000 0.50815
30000 0.49592
31000 0.50276
32000 0.49525
33000 0.50932
34000 0.51151
35000 0.50883
36000 0.52955
37000 0.51397
38000 0.51215
39000 0.52024
40000 0.549
41000 0.53156
42000 0.52545
43000 0.54205
44000 0.51697
45000 0.53994
46000 0.543
47000 0.54598
48000 0.54622
49000 0.54034
50000 0.54399
51000 0.55459
52000 0.54875
53000 0.54805
54000 0.55184
55000 0.54067
56000 0.56557
57000 0.55563
58000 0.54768
59000 0.56251
60000 0.56161
61000 0.55504
62000 0.56541
63000 0.56158
64000 0.56781
65000 0.57005
66000 0.56125
67000 0.55659
68000 0.57675
69000 0.56429
70000 0.58046
71000 0.55694
72000 0.56865
73000 0.57036
74000 0.58304
75000 0.57333
76000 0.58477
77000 0.57428
78000 0.57222
79000 0.58671
80000 0.57567
81000 0.5797
82000 0.60307
83000 0.58854
84000 0.5795
85000 0.58455
86000 0.58516
87000 0.57343
88000 0.57698
89000 0.58005
90000 0.58653
91000 0.59604
92000 0.57474
93000 0.59092
94000 0.58072
95000 0.58638
96000 0.59147
97000 0.5944
98000 0.58781
99000 0.59169
100000 0.59045
110000 0.60157
120000 0.60121
130000 0.60991
140000 0.60719
150000 0.61767
160000 0.61645
170000 0.61741
180000 0.62571
190000 0.62069
200000 0.62415
210000 0.63089
220000 0.63314
230000 0.63158
240000 0.64434
250000 0.63575
260000 0.62814
270000 0.6415
280000 0.63401
290000 0.64051
300000 0.6423
310000 0.63858
320000 0.63996
330000 0.65264
340000 0.64841
350000 0.64732
360000 0.64981
370000 0.64704
380000 0.64688
390000 0.64522
400000 0.64963
410000 0.64973
420000 0.6541
430000 0.65172
440000 0.65127
450000 0.66279
460000 0.65338
470000 0.65494
480000 0.65171
490000 0.65644
500000 0.65237
510000 0.65531
520000 0.66213
530000 0.66214
540000 0.65578
550000 0.65801
560000 0.66059
570000 0.66026
580000 0.65964
590000 0.66222
600000 0.66553
610000 0.66317
620000 0.6613
630000 0.6593
640000 0.66274
650000 0.66347
660000 0.66836
670000 0.66528
680000 0.66173
690000 0.66667
700000 0.66466
710000 0.66731
720000 0.66841
730000 0.66591
740000 0.66628
750000 0.6663
760000 0.66785
770000 0.66585
780000 0.66945
790000 0.66602
800000 0.66971
810000 0.66591
820000 0.66953
830000 0.66865
840000 0.66742
850000 0.66967
860000 0.67049
870000 0.67038
880000 0.67072
890000 0.6715
900000 0.66919
910000 0.67319
920000 0.67188
930000 0.66937
940000 0.67316
950000 0.6729
960000 0.678
970000 0.67141
980000 0.66987
990000 0.67218
1000000 0.67095
1010000 0.67084
1020000 0.67203
1030000 0.67499
1040000 0.67641
1050000 0.67504
1060000 0.67218
1070000 0.67566
1080000 0.67603
1090000 0.67192
1100000 0.6735
1110000 0.67694
1120000 0.67716
1130000 0.67671
1140000 0.67708
1150000 0.67548
1160000 0.6761
1170000 0.67593
1180000 0.67995
1190000 0.67982
1200000 0.67523
1210000 0.67606
1220000 0.67586
1230000 0.67478
1240000 0.67617
1250000 0.67928
1260000 0.67803
1270000 0.67743
1280000 0.67857
1290000 0.67678
1300000 0.67859
1310000 0.67757
1320000 0.67838
1330000 0.6777
1340000 0.67759
1350000 0.67797
1360000 0.67835
1370000 0.67422
1380000 0.67994
1390000 0.67791
1400000 0.67932
1410000 0.67893
1420000 0.67726
1430000 0.67535
1440000 0.67897
1450000 0.68006
1460000 0.67906
1470000 0.6783
1480000 0.68045
1490000 0.68017
1500000 0.68078
1510000 0.68026
1520000 0.68087
1530000 0.67949
1540000 0.68033
1550000 0.68022
1560000 0.68186
1570000 0.67682
1580000 0.68141
1590000 0.67999
1600000 0.68241
1610000 0.6819
1620000 0.68332
1630000 0.68328
1640000 0.68333
1650000 0.68142
1660000 0.68078
1670000 0.68271
1680000 0.68237
1690000 0.68208
1700000 0.68428
1710000 0.67946
1720000 0.68313
1730000 0.68391
1740000 0.68182
1750000 0.68532
1760000 0.68432
1770000 0.68097
1780000 0.68112
1790000 0.68252
1800000 0.68162
1810000 0.68292
1820000 0.68093
1830000 0.68252
1840000 0.68282
1850000 0.68352
1860000 0.68423
1870000 0.6833
1880000 0.68522
1890000 0.68707
1900000 0.68325
1910000 0.68576
1920000 0.68385
1930000 0.68457
1940000 0.68441
1950000 0.68345
1960000 0.68394
1970000 0.6841
1980000 0.68667
1990000 0.68463
2000000 0.68408
2010000 0.68538
2020000 0.68447
2030000 0.68178
2040000 0.68562
2050000 0.68548
2060000 0.68453
2070000 0.68396
2080000 0.68512
2090000 0.68324
2100000 0.68426
2110000 0.68345
2120000 0.68292
2130000 0.68721
2140000 0.6859
2150000 0.68366
2160000 0.68237
2170000 0.68579
2180000 0.68551
2190000 0.68538
2200000 0.68581
2210000 0.68575
2220000 0.68693
2230000 0.68894
2240000 0.68698
2250000 0.68312
2260000 0.68884
2270000 0.68646
2280000 0.68527
2290000 0.68483
2300000 0.68529
2310000 0.68436
2320000 0.68745
2330000 0.68556
2340000 0.68443
2350000 0.68522
2360000 0.68526
2370000 0.68633
2380000 0.68846
2390000 0.68811
2400000 0.68702
2410000 0.68602
2420000 0.68682
2430000 0.68844
2440000 0.68746
2450000 0.68704
2460000 0.68654
2470000 0.68686
2480000 0.68793
2490000 0.68847
2500000 0.68543
2510000 0.68742
2520000 0.68809
2530000 0.68764
2540000 0.68668
2550000 0.68804
2560000 0.68679
2570000 0.68764
2580000 0.69059
2590000 0.68708
2600000 0.68733
2610000 0.68565
2620000 0.68867
2630000 0.68967
2640000 0.68669
2650000 0.68822
2660000 0.68973
2670000 0.68685
2680000 0.6884
2690000 0.68845
2700000 0.68826
2710000 0.68898
2720000 0.68648
2730000 0.6885
2740000 0.68777
2750000 0.6875
2760000 0.68879
2770000 0.68876
2780000 0.68715
2790000 0.68771
2800000 0.68893
2810000 0.69013
2820000 0.68817
2830000 0.68814
2840000 0.6878
2850000 0.68877
2860000 0.68702
2870000 0.68853
2880000 0.69043
2890000 0.68743
2900000 0.68779
2910000 0.6896
2920000 0.69119
2930000 0.68893
2940000 0.68755
2950000 0.68913
2960000 0.68832
2970000 0.68982
2980000 0.68887
2990000 0.68851
3000000 0.6887
3010000 0.68847
3020000 0.6895
3030000 0.68916
3040000 0.68918
3050000 0.68797
3060000 0.68794
3070000 0.69048
3080000 0.6894
3090000 0.69058
3100000 0.68984
3110000 0.69159
3120000 0.69035
3130000 0.69068
3140000 0.69178
3150000 0.69024
3160000 0.69083
3170000 0.68954
3180000 0.68978
3190000 0.69155
3200000 0.69286
3210000 0.69032
3220000 0.68925
3230000 0.69043
3240000 0.69076
3250000 0.69007
3260000 0.69088
3270000 0.69193
3280000 0.69144
3290000 0.69162
3300000 0.68878
3310000 0.69115
3320000 0.69027
3330000 0.69019
3340000 0.69045
3350000 0.69137
3360000 0.69227
3370000 0.69081
3380000 0.69115
3390000 0.69087
3400000 0.69208
3410000 0.69255
3420000 0.68997
3430000 0.69012
3440000 0.6921
3450000 0.69128
3460000 0.69146
3470000 0.69182
3480000 0.68958
3490000 0.69035
3500000 0.69241
3510000 0.68988
3520000 0.69312
3530000 0.69306
3540000 0.68868
3550000 0.69018
3560000 0.69194
3570000 0.69085
3580000 0.69028
3590000 0.69084
3600000 0.69131
3610000 0.69183
3620000 0.69208
3630000 0.69173
3640000 0.69301
3650000 0.69055
3660000 0.69255
3670000 0.69142
3680000 0.69077
3690000 0.69202
3700000 0.68967
3710000 0.69155
3720000 0.69162
3730000 0.69177
3740000 0.69183
3750000 0.69208
3760000 0.69279
3770000 0.6916
3780000 0.69093
3790000 0.69236
3800000 0.69261
3810000 0.6921
3820000 0.69241
3830000 0.69189
3840000 0.69248
3850000 0.69316
3860000 0.69234
3870000 0.69378
3880000 0.69308
3890000 0.69371
3900000 0.69231
3910000 0.69264
3920000 0.69302
3930000 0.69211
3940000 0.69064
3950000 0.6931
3960000 0.69198
3970000 0.69219
3980000 0.69278
3990000 0.69192
4000000 0.69382
4010000 0.692
4020000 0.6927
4030000 0.69433
4040000 0.69117
4050000 0.69337
4060000 0.69049
4070000 0.6923
4080000 0.69347
4090000 0.69217
4100000 0.69379
4110000 0.69154
4120000 0.69252
4130000 0.69325
4140000 0.69213
4150000 0.69324
4160000 0.69138
4170000 0.69268
4180000 0.69123
4190000 0.69239
4200000 0.69154
4210000 0.69257
4220000 0.6915
4230000 0.69181
4240000 0.69188
4250000 0.69255
4260000 0.69471
4270000 0.69203
4280000 0.69343
4290000 0.69414
4300000 0.69359
4310000 0.69401
4320000 0.69544
4330000 0.69345
4340000 0.6946
4350000 0.6936
4360000 0.69372
4370000 0.69299
4380000 0.69473
4390000 0.69308
4400000 0.69382
4410000 0.69208
4420000 0.69375
4430000 0.69379
4440000 0.69411
4450000 0.69358
4460000 0.69519
4470000 0.69387
4480000 0.69288
4490000 0.69406
4500000 0.69389
4510000 0.69367
4520000 0.69356
4530000 0.69344
4540000 0.69377
4550000 0.69403
4560000 0.69324
4570000 0.69417
4580000 0.69455
4590000 0.69283
4600000 0.69312
4610000 0.69306
4620000 0.69556
4630000 0.6936
4640000 0.69381
4650000 0.69376
4660000 0.69459
4670000 0.69392
4680000 0.69321
4690000 0.69386
4700000 0.69337
4710000 0.69241
4720000 0.69415
4730000 0.69295
4740000 0.69483
4750000 0.69267
4760000 0.69395
4770000 0.69311
4780000 0.69633
4790000 0.69349
4800000 0.69391
4810000 0.69475
4820000 0.69485
4830000 0.69544
4840000 0.69423
4850000 0.6952
4860000 0.69511
4870000 0.69255
4880000 0.69486
4890000 0.69545
4900000 0.69595
4910000 0.69454
4920000 0.69318
4930000 0.69425
4940000 0.69505
4950000 0.69677
4960000 0.69429
4970000 0.69407
4980000 0.69427
4990000 0.69522
5000000 0.6942
5010000 0.69465
5020000 0.69368
5030000 0.69322
5040000 0.69498
5050000 0.69491
5060000 0.69393
5070000 0.69572
5080000 0.69457
5090000 0.69488
5100000 0.69456
5110000 0.69535
5120000 0.69518
5130000 0.69635
5140000 0.69654
5150000 0.69546
5160000 0.69386
5170000 0.69557
5180000 0.69542
5190000 0.69508
5200000 0.69482
5210000 0.69593
5220000 0.69428
5230000 0.69607
5240000 0.6949
5250000 0.69437
5260000 0.6934
5270000 0.69699
5280000 0.69539
5290000 0.69458
5300000 0.6938
5310000 0.69441
5320000 0.69366
5330000 0.69472
5340000 0.69462
5350000 0.69513
5360000 0.69527
5370000 0.6957
5380000 0.69539
5390000 0.69671
5400000 0.69735
5410000 0.69645
5420000 0.69625
5430000 0.69518
5440000 0.69556
5450000 0.69693
5460000 0.69537
5470000 0.69436
5480000 0.69543
5490000 0.69552
5500000 0.69425
5510000 0.69523
5520000 0.69592
5530000 0.69488
5540000 0.69581
5550000 0.69488
5560000 0.69526
5570000 0.69639
5580000 0.69654
5590000 0.69604
5600000 0.69546
5610000 0.69595
5620000 0.69679
5630000 0.69525
5640000 0.69732
5650000 0.69637
5660000 0.69598
5670000 0.69502
5680000 0.69528
5690000 0.69682
5700000 0.69481
5710000 0.69554
5720000 0.69406
5730000 0.69796
5740000 0.69733
5750000 0.69573
5760000 0.69533
5770000 0.69631
5780000 0.69693
5790000 0.69564
5800000 0.69481
5810000 0.69616
5820000 0.69617
5830000 0.69622
5840000 0.69659
5850000 0.69521
5860000 0.69629
5870000 0.6951
5880000 0.69622
5890000 0.69595
5900000 0.69729
5910000 0.69568
5920000 0.69703
5930000 0.69464
5940000 0.69723
5950000 0.69647
5960000 0.69664
5970000 0.69699
5980000 0.69781
5990000 0.69639
6000000 0.69515
6010000 0.69599
6020000 0.69611
6030000 0.69675
6040000 0.69625
6050000 0.6962
6060000 0.69644
6070000 0.69646
6080000 0.69641
6090000 0.69743
6100000 0.69682
6110000 0.69574
6120000 0.6954
6130000 0.69712
6140000 0.69745
6150000 0.69812
6160000 0.69778
6170000 0.69758
6180000 0.69587
6190000 0.69655
6200000 0.69803
6210000 0.69775
6220000 0.69767
6230000 0.69619
6240000 0.69821
6250000 0.69699
6260000 0.69796
6270000 0.69691
6280000 0.6977
6290000 0.69593
6300000 0.69618
6310000 0.69674
6320000 0.69775
6330000 0.6965
6340000 0.6962
6350000 0.69732
6360000 0.69628
6370000 0.69674
6380000 0.69718
6390000 0.69697
6400000 0.69633
6410000 0.69773
6420000 0.69633
6430000 0.69637
6440000 0.69719
6450000 0.69598
6460000 0.69792
6470000 0.6972
6480000 0.69782
6490000 0.69576
6500000 0.69827
6510000 0.6967
6520000 0.69666
6530000 0.69714
6540000 0.69616
6550000 0.69641
6560000 0.69634
6570000 0.69661
6580000 0.69634
6590000 0.69731
6600000 0.69745
6610000 0.69629
6620000 0.69654
6630000 0.6969
6640000 0.69712
6650000 0.69662
6660000 0.69769
6670000 0.69683
6680000 0.69692
6690000 0.69728
6700000 0.69589
6710000 0.69635
6720000 0.6982
6730000 0.69745
6740000 0.6966
6750000 0.69869
6760000 0.69719
6770000 0.69789
6780000 0.69694
6790000 0.69738
6800000 0.69669
6810000 0.69793
6820000 0.69725
6830000 0.69812
6840000 0.69789
6850000 0.69777
6860000 0.69712
6870000 0.69747
6880000 0.6976
6890000 0.69812
6900000 0.69719
6910000 0.6983
6920000 0.69728
6930000 0.69796
6940000 0.6979
6950000 0.69677
6960000 0.69834
6970000 0.69548
6980000 0.69774
6990000 0.69745
7000000 0.6974
7010000 0.69762
7020000 0.69754
7030000 0.69959
7040000 0.69839
7050000 0.69762
7060000 0.69827
7070000 0.69804
7080000 0.6973
7090000 0.69755
7100000 0.69755
7110000 0.69839
7120000 0.69763
7130000 0.69762
7140000 0.69801
7150000 0.69788
7160000 0.69596
7170000 0.69874
7180000 0.69788
7190000 0.69694
7200000 0.69825
7210000 0.69846
7220000 0.69796
7230000 0.69945
7240000 0.69773
7250000 0.69976
7260000 0.69816
7270000 0.69857
7280000 0.69813
7290000 0.6981
7300000 0.69799
7310000 0.69751
7320000 0.69761
7330000 0.69835
7340000 0.69809
7350000 0.69708
7360000 0.69739
7370000 0.6988
7380000 0.69735
7390000 0.6987
7400000 0.69856
7410000 0.69744
7420000 0.69753
7430000 0.6976
7440000 0.6989
7450000 0.69896
7460000 0.69835
7470000 0.69775
7480000 0.69733
7490000 0.69917
7500000 0.69825
7510000 0.6984
7520000 0.69782
7530000 0.69876
7540000 0.69824
7550000 0.69695
7560000 0.69769
7570000 0.69814
7580000 0.69801
7590000 0.69741
7600000 0.69889
7610000 0.69814
7620000 0.69711
7630000 0.69812
7640000 0.69912
7650000 0.69834
7660000 0.69793
7670000 0.69935
7680000 0.69934
7690000 0.69802
7700000 0.69826
7710000 0.69851
7720000 0.69753
7730000 0.69848
7740000 0.69872
7750000 0.69902
7760000 0.69903
7770000 0.69806
7780000 0.69871
7790000 0.69862
7800000 0.69921
7810000 0.69788
7820000 0.69885
7830000 0.69833
7840000 0.69876
7850000 0.69839
7860000 0.69901
7870000 0.69824
7880000 0.69859
7890000 0.69851
7900000 0.69832
7910000 0.69774
7920000 0.69798
7930000 0.69914
7940000 0.6983
7950000 0.69873
7960000 0.69871
7970000 0.69767
7980000 0.69884
7990000 0.69976
8000000 0.69864
8010000 0.6995
8020000 0.69876
8030000 0.69849
8040000 0.69853
8050000 0.69722
8060000 0.69843
8070000 0.69824
8080000 0.69967
8090000 0.69867
8100000 0.69811
8110000 0.69945
8120000 0.69881
8130000 0.69798
8140000 0.69782
8150000 0.69872
8160000 0.69956
8170000 0.69832
8180000 0.69922
8190000 0.69915
8200000 0.69903
8210000 0.69802
8220000 0.69914
8230000 0.69855
8240000 0.69959
8250000 0.69986
8260000 0.69854
8270000 0.69961
8280000 0.69766
8290000 0.69945
8300000 0.69911
8310000 0.69949
8320000 0.69927
8330000 0.69897
8340000 0.69826
8350000 0.69933
8360000 0.69824
8370000 0.69789
8380000 0.69876
8390000 0.69906
8400000 0.69891
8410000 0.69856
8420000 0.6986
8430000 0.69777
8440000 0.69955
8450000 0.69916
8460000 0.69843
8470000 0.699
8480000 0.70007
8490000 0.69946
8500000 0.69799
8510000 0.69927
8520000 0.69974
8530000 0.6995
8540000 0.69877
8550000 0.69866
8560000 0.69952
8570000 0.6993
8580000 0.6987
8590000 0.699
8600000 0.69786
8610000 0.69793
8620000 0.69908
8630000 0.69898
8640000 0.69842
8650000 0.6995
8660000 0.69919
8670000 0.69888
8680000 0.69972
8690000 0.69777
8700000 0.69989
8710000 0.69951
8720000 0.69875
8730000 0.69813
8740000 0.69892
8750000 0.70048
8760000 0.69807
8770000 0.69915
8780000 0.69886
8790000 0.69864
8800000 0.69794
8810000 0.69861
8820000 0.69916
8830000 0.69995
8840000 0.69935
8850000 0.699
8860000 0.69861
8870000 0.69997
8880000 0.69951
8890000 0.6994
8900000 0.70052
8910000 0.69917
8920000 0.70007
8930000 0.70018
8940000 0.69985
8950000 0.69899
8960000 0.69892
8970000 0.69987
8980000 0.69992
8990000 0.69873
9000000 0.69958
9010000 0.69882
9020000 0.7001
9030000 0.6995
9040000 0.69843
9050000 0.69836
9060000 0.69882
9070000 0.69926
9080000 0.69963
9090000 0.69925
9100000 0.70017
9110000 0.70033
9120000 0.69956
9130000 0.70072
9140000 0.69992
9150000 0.69927
9160000 0.70072
9170000 0.70055
9180000 0.69913
9190000 0.69927
9200000 0.69964
9210000 0.69846
9220000 0.70041
9230000 0.69963
9240000 0.69952
9250000 0.69958
9260000 0.69979
9270000 0.69909
9280000 0.69892
9290000 0.69989
9300000 0.69995
9310000 0.69944
9320000 0.69934
9330000 0.70015
9340000 0.70043
9350000 0.69869
9360000 0.70063
9370000 0.69981
9380000 0.69978
9390000 0.69928
9400000 0.69986
9410000 0.69945
9420000 0.6997
9430000 0.69861
9440000 0.69961
9450000 0.69981
9460000 0.70001
9470000 0.69885
9480000 0.69989
9490000 0.70064
9500000 0.70019
9510000 0.69895
9520000 0.69901
9530000 0.70027
9540000 0.69974
9550000 0.69958
9560000 0.69981
9570000 0.69958
9580000 0.69976
9590000 0.70016
9600000 0.69913
9610000 0.69988
9620000 0.69895
9630000 0.70042
9640000 0.69973
9650000 0.69985
9660000 0.69878
9670000 0.69906
9680000 0.69947
9690000 0.70024
9700000 0.69957
9710000 0.69975
9720000 0.70016
9730000 0.70074
9740000 0.69991
9750000 0.70125
9760000 0.70063
9770000 0.70013
9780000 0.70045
9790000 0.70022
9800000 0.69996
9810000 0.70061
9820000 0.70054
9830000 0.70012
9840000 0.70068
9850000 0.70007
9860000 0.70086
9870000 0.70027
9880000 0.69948
9890000 0.69969
9900000 0.70077
9910000 0.701
9920000 0.69877
9930000 0.70061
9940000 0.70092
9950000 0.69949
9960000 0.70038
9970000 0.69956
9980000 0.70008
9990000 0.69979
10000000 0.70043

